Fusion Subspace Clustering for Incomplete Data

This paper introduces {\em fusion subspace clustering}, a novel method to learn low-dimensional structures that approximate large scale yet highly incomplete data. The main idea is to assign each datum to a subspace of its own, and minimize the distance between the subspaces of all data, so that subspaces of the same cluster get {\em fused} together. Our method allows low, high, and even full-rank data; it directly accounts for noise, and its sample complexity approaches the information-theoretic limit. In addition, our approach provides a natural model selection {\em clusterpath}, and a direct completion method. We give convergence guarantees, analyze computational complexity, and show through extensive experiments on real and synthetic data that our approach performs comparably to the state-of-the-art with complete data, and dramatically better if data is missing.

==> Figures/FiguresData/HopkinsFull.csv <==
NumSub,Algo,Percentage,Error
2,SCC,2.89,0.0289
2,SSC,1.52,0.0152
2,LRR,4.1,0.041
2,LSR,3.24,0.0324
2,S3C,1.73,0.0173
2,LRSC,3.69,0.0369
2,L2-Graph,2.53,0.0253
2,iPursuit,3.33,0.0333
2,FSC,3.2,0.032
3,SCC,11,0.11
3,SSC,4.4,0.044
3,LRR,9.89,0.0989
3,LSR,5.94,0.0594
3,S3C,4.76,0.0476
3,LRSC,7.69,0.0769
3,L2-Graph,6.16,0.0616
3,iPursuit,6.91,0.0691
3,FSC,9.7,0.097


==> Figures/FiguresData/HopkinsMissing.csv <==
MissingData,Bestj,WFSC,BDR,SCC,SSC,LRR,LSR,S3C,LRSC,SSC_EWZF,Simplex,GSSC,EM,LRMC_SSC,Lift,L2G,iPursuit
1,0,0.625,0,0,0,0,0,0,0,0.675,0.65,0.625,0.625,0.675,0.6125,0,0
0.9,0,0.1503,0,0,0,0,0,0,0,0.5294,0.527,0.525,0.528,0.6125,0.5294,0,0
0.8,0,0.15,0,0,0,0,0,0,0,0.4967,0.4967,0.496,0.495,0.55,0.177392857,0,0
0.7,0,0.1569,0,0,0,0,0,0,0,0.4684,0.46,0.468,0.46125,0.5625,0.167285714,0,0
0.6,0,0.1438,0,0,0,0,0,0,0,0.48,0.46,0.45,0.4625,0.4875,0.171428571,0,0
0.5,0,0.1481,0,0,0,0,0,0,0,0.35,0.325,0.3,0.3,0.215,0.168857143,0,0
0.4,0,0.127,0,0,0,0,0,0,0,0.28,0.275,0.265,0.27,0.15,0.127,0,0
0.3,0,0.107,0,0,0,0,0,0,0,0.25,0.2,0.2,0.2125,0.05,0.107,0,0
0.2,0,0.109,0,0,0,0,0,0,0,0.1875,0.17,0.175,0.17,0.05,0.109,0,0
0.1,0,0.1074,0,0,0,0,0,0,0,0.15,0.1,0.1,0.125,0.05,0.1074,0,0


==> Figures/FiguresData/MNISTFull.csv <==
Best,WFSC,BDR,SCC,SSC,LRR,LSR,S3C,LRSC,SSC_EWZF,Simplex,GSSC,EM,LRMC_SSC,Lift,L2G,iPursuit
0,0.041,0.036,0.18,0.036,0.08,0.046,0.037,0,0,0,0,0,0,0,0,0
0,0.19,0.1876875,0.28,0.24,0.19,0.24,0.22,0,0,0,0,0,0,0,0,0
0,0.21,0.24375,0.42,0.26,0.27,0.3,0.25,0,0,0,0,0,0,0,0,0
0,0.248,0.2864,0.5,0.32,0.31,0.33,0.295,0,0,0,0,0,0,0,0,0
0,0.3473,0.3103,0.505,0.32,0.34,0.36,0.32,0,0,0,0,0,0,0,0,0
0,0.3477,0.3483,0.51,0.39,0.37,0.39,0.38,0,0,0,0,0,0,0,0,0
0,0.3788,0.3375,0.54,0.35,0.37,0.39,0.34,0,0,0,0,0,0,0,0,0
0,0.39,0.4071,0.56,0.41,0.43,0.45,0.41,0,0,0,0,0,0,0,0,0
0,0.403,0.434,0.565,0.43,0.47,0.5,0.44,0,0,0,0,0,0,0,0,0


==> Figures/FiguresData/MNISTMissing.csv <==
MissingData,Bestj,WFSC,BDR,SCC,SSC,LRR,LSR,S3C,LRSC,SSC_EWZF,Simplex,GSSC,EM,LRMC_SSC,Lift,L2G,iPursuit
1,0,0.9,0,0,0,0,0,0,0,0.9,0.9,0.9,0.9,0.9,0,0,0
0.9,0,0.28,0,0,0,0,0,0,0,0.5795,0.65,0.56875,0.57,0.681,0,0,0
0.8,0,0.2755,0,0,0,0,0,0,0,0.52,0.5025,0.51,0.5125,0.67,0,0,0
0.7,0,0.331,0,0,0,0,0,0,0,0.4985,0.5525,0.52,0.52125,0.662,0,0,0
0.6,0,0.278,0,0,0,0,0,0,0,0.545,0.5775,0.56375,0.565,0.6545,0,0,0
0.5,0,0.3065,0,0,0,0,0,0,0,0.56,0.5425,0.54,0.5425,0.626,0,0,0
0.4,0,0.2865,0,0,0,0,0,0,0,0.5945,0.575,0.55625,0.57625,0.616,0,0,0
0.3,0,0.261,0,0,0,0,0,0,0,0.6595,0.66,0.64125,0.6675,0.5945,0,0,0
0.2,0,0.274,0,0,0,0,0,0,0,0.655555556,0.67,0.646666667,0.626666667,0.537222222,0,0,0
0.1,0,0.241,0,0,0,0,0,0,0,0.659375,0.655,0.565,0.66,0.431875,0,0,0


==> Figures/FiguresData/YaleFull.csv <==
Bestj,WFSC,BDR,SCC,SSC,LRR,LSR,S3C,LRSC,SSC_EWZF,Simplex,GSSC,EM,LRMC_SSC,Lift,L2G,iPursuit
0,0.0129,0.0297,0.2402,0.0186,0.0952,0.0316,0.0129,0.0532,0,0,0,0,0,0,0,0
0,0.0417917,0.0115,0.4219,0.031,0.1952,0.0396,0.0279,0.0847,0,0,0,0,0,0,0,0
0,0.053125,0.02075,0.51775,0.03705,0.2684,0.05905,0.03725,0.10355,0,0,0,0,0,0,0,0
0,0.0575,0.03,0.6136,0.0431,0.3416,0.0785,0.0466,0.1224,0,0,0,0,0,0,0,0
0,0.0625,0.0343,0.648,0.0482,0.3649,0.1461,0.0523,0.1606,0,0,0,0,0,0,0,0


==> Figures/FiguresData/YaleMissing.csv <==
MissingData,Bestj,WFSC,BDR,SCC,SSC,LRR,LSR,S3C,LRSC,SSC_EWZF,Simplex,GSSC,EM,LRMC_SSC,Lift,L2G,iPursuit
1,0,0.68,0,0,0,0,0,0,0,0.705,0.684,0.691,0.697,0.682,0,0,0
0.9,0,0.257,0,0,0,0,0,0,0,0.6979,0.68,0.685,0.697,0.657,0,0,0
0.8,0,0.23,0,0,0,0,0,0,0,0.5521,0.503,0.529,0.519,0.508,0,0,0
0.7,0,0.2112,0,0,0,0,0,0,0,0.4271,0.417,0.422,0.415,0.388,0,0,0
0.6,0,0.1901,0,0,0,0,0,0,0,0.1979,0.164,0.177,0.191,0.195,0,0,0
0.5,0,0.155,0,0,0,0,0,0,0,0.1146,0.099,0.0995,0.0763,0.1061,0,0,0
0.4,0,0.112,0,0,0,0,0,0,0,0.0417,0.04125,0.0417,0.04,0.053,0,0,0
0.3,0,0.121,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.2,0,0.104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.1,0,0.0932,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Figures/FiguresOther/Clusterpath.csv <==
Intra,Outer
192,438
170,298
138,172
124,384
86,528
108,544
74,652
58,686
42,628
50,562
42,532
32,416
34,352
28,282
22,210
16,182
18,146
10,128
2,118
20,74
12,58
6,72
14,36
6,38
8,30
12,24
10,14
6,18
8,8
6,18
6,2
4,6
4,6
4,4
10,4
4,0
8,2
4,2
0,4
4,2


==> Figures/FiguresOther/DistanceMatrix.csv <==
Intra,Outer
192,438
170,298
138,172
124,384
86,528
108,544
74,652
58,686
42,628
50,562
42,532
32,416
34,352
28,282
22,210
16,182
18,146
10,128
2,118
20,74
12,58
6,72
14,36
6,38
8,30
12,24
10,14
6,18
8,8
6,18
6,2
4,6
4,6
4,4
10,4
4,0
8,2
4,2
0,4
4,2


==> Figures/FiguresOther/YaleCountsIntra.csv <==
Intra
0.00026626
0.00026626
0.00027334
0.00027334
0.00027517
0.00027517
0.00027533
0.00027533
0.00027667
0.00027667
0.00027917
0.00027917
0.00028163
0.00028163
0.00028394
0.00028394
0.00028577
0.00028577
0.00028611
0.00028611
0.00028665
0.00028665
0.00028755
0.00028755
0.00028789
0.00028789
0.00029018
0.00029018
0.00029055
0.00029055
0.0002932
0.0002932
0.0002958
0.0002958
0.00029875
0.00029875
0.00029881
0.00029881
0.00030013
0.00030013
0.00030555
0.00030555
0.0003062
0.0003062
0.00030855
0.00030855
0.00030981
0.00030981
0.00031185
0.00031185
0.00031233
0.00031233
0.000314
0.000314
0.00031859
0.00031859
0.00032081
0.00032081
0.00032254
0.00032254
0.00032809
0.00032809
0.000329
0.000329
0.00033141
0.00033141
0.00033241
0.00033241
0.00033307
0.00033307
0.00033333
0.00033333
0.00033539
0.00033539
0.00033714
0.00033714
0.0003393
0.0003393
0.00034004
0.00034004
0.00034116
0.00034116
0.00034218
0.00034218
0.00034335
0.00034335
0.00034829
0.00034829
0.0003495
0.0003495
0.00035112
0.00035112
0.00035959
0.00035959
0.00036247
0.00036247
0.00036325
0.00036325
0.00036891
0.00036891
0.000373
0.000373
0.00037388
0.00037388
0.0003754
0.0003754
0.00037732
0.00037732
0.00038556
0.00038556
0.00039952
0.00039952
0.00043277
0.00043277
0.00045316
0.00045316
0.00045882
0.00045882
0.00045994
0.00045994
0.00047761
0.00047761
0.00048027
0.00048027
0.00048063
0.00048063
0.0004928
0.0004928
0.00049543
0.00049543
0.00049869
0.00049869
0.00050445
0.00050445
0.00050781
0.00050781
0.00050929
0.00050929
0.00052074
0.00052074
0.00052522
0.00052522
0.00054003
0.00054003
0.00054672
0.00054672
0.00055665
0.00055665
0.00056332
0.00056332
0.00056533
0.00056533
0.00056685
0.00056685
0.00058652
0.00058652
0.0005902
0.0005902
0.00059558
0.00059558
0.00059793
0.00059793
0.00062378
0.00062378
0.00062996
0.00062996
0.00064188
0.00064188
0.00066135
0.00066135
0.00066857
0.00066857
0.00067835
0.00067835
0.00070094
0.00070094
0.00070715
0.00070715
0.00071629
0.00071629
0.00071856
0.00071856
0.00072299
0.00072299
0.00073088
0.00073088
0.00073401
0.00073401
0.0007363
0.0007363
0.00074458
0.00074458
0.00075759
0.00075759
0.00077291
0.00077291
0.00077673
0.00077673
0.00077802
0.00077802
0.00077912
0.00077912
0.00078172
0.00078172
0.00080283
0.00080283
0.00082729
0.00082729
0.00084388
0.00084388
0.00084396
0.00084396
0.00084742
0.00084742
0.00085237
0.00085237
0.00085615
0.00085615
0.00086103
0.00086103
0.00086474
0.00086474
0.00086972
0.00086972
0.00087037
0.00087037
0.00087538
0.00087538
0.00088415
0.00088415
0.00088507
0.00088507
0.00088725
0.00088725
0.00089506
0.00089506
0.00090346
0.00090346
0.00090419
0.00090419
0.00090909
0.00090909
0.0009115
0.0009115
0.00091954
0.00091954
0.00092024
0.00092024
0.00093013
0.00093013
0.00093163
0.00093163
0.00093229
0.00093229
0.00093389
0.00093389
0.00093726
0.00093726
0.00094706
0.00094706
0.00094963
0.00094963
0.00095471
0.00095471
0.00096257
0.00096257
0.00097139
0.00097139
0.00097516
0.00097516
0.00097817
0.00097817
0.00098525
0.00098525
0.00098623
0.00098623
0.00099707
0.00099707
0.00099977
0.00099977
0.0010071
0.0010071
0.0010205
0.0010205
0.0010268
0.0010268
0.0010281
0.0010281
0.0010327
0.0010327
0.0010368
0.0010368
0.001043
0.001043
0.0010435
0.0010435
0.001045
0.001045
0.0010481
0.0010481
0.0010577
0.0010577
0.001059
0.001059
0.0010698
0.0010698
0.0010736
0.0010736
0.0010813
0.0010813
0.0010815
0.0010815
0.0011053
0.0011053
0.0011054
0.0011054
0.0011143
0.0011143
0.0011161
0.0011161
0.0011182
0.0011182
0.0011182
0.0011182
0.0011278
0.0011278
0.001135
0.001135
0.001142
0.001142
0.0011421
0.0011421
0.0011485
0.0011485
0.0011553
0.0011553
0.0011624
0.0011624
0.001169
0.001169
0.0011788
0.0011788
0.0011792
0.0011792
0.0011797
0.0011797
0.0011846
0.0011846
0.0011853
0.0011853
0.0011956
0.0011956
0.0012159
0.0012159
0.0012162
0.0012162
0.0012244
0.0012244
0.0012251
0.0012251
0.0012302
0.0012302
0.0012423
0.0012423
0.0012454
0.0012454
0.0012574
0.0012574
0.0012658
0.0012658
0.0012707
0.0012707
0.0012822
0.0012822
0.0012886
0.0012886
0.0012971
0.0012971
0.0012981
0.0012981
0.0013048
0.0013048
0.0013068
0.0013068
0.0013303
0.0013303
0.0013474
0.0013474
0.0013486
0.0013486
0.0013557
0.0013557
0.001357
0.001357
0.0013701
0.0013701
0.0013704
0.0013704
0.0013716
0.0013716
0.0013817
0.0013817
0.0013889
0.0013889
0.0013907
0.0013907
0.0013927
0.0013927
0.0013983
0.0013983
0.0013992
0.0013992
0.0014041
0.0014041
0.0014134
0.0014134
0.0014148
0.0014148
0.0014168
0.0014168
0.0014292
0.0014292
0.001442
0.001442
0.0014481
0.0014481
0.0014529
0.0014529
0.0014607
0.0014607
0.0014707
0.0014707
0.0014727
0.0014727
0.0014855
0.0014855
0.0014873
0.0014873
0.0014901
0.0014901
0.0014935
0.0014935
0.0014969
0.0014969
0.0014973
0.0014973
0.0015071
0.0015071
0.0015188
0.0015188
0.0015241
0.0015241
0.0015269
0.0015269
0.0015281
0.0015281
0.0015339
0.0015339
0.0015527
0.0015527
0.0015591
0.0015591
0.001561
0.001561
0.0015834
0.0015834
0.0015862
0.0015862
0.0016122
0.0016122
0.0016233
0.0016233
0.0016257
0.0016257
0.0016286
0.0016286
0.0016315
0.0016315
0.0016325
0.0016325
0.0016433
0.0016433
0.001653
0.001653
0.0016775
0.0016775
0.0016825
0.0016825
0.001687
0.001687
0.0016931
0.0016931
0.0016965
0.0016965
0.0016973
0.0016973
0.001705
0.001705
0.0017155
0.0017155
0.0017285
0.0017285
0.0017323
0.0017323
0.0017345
0.0017345
0.0017383
0.0017383
0.0017401
0.0017401
0.0017412
0.0017412
0.0017435
0.0017435
0.0017446
0.0017446
0.0017493
0.0017493
0.0017785
0.0017785
0.0017803
0.0017803
0.0017929
0.0017929
0.0017942
0.0017942
0.0017976
0.0017976
0.0018133
0.0018133
0.0018235
0.0018235
0.0018276
0.0018276
0.001836
0.001836
0.0018413
0.0018413
0.0018457
0.0018457
0.0018762
0.0018762
0.0018836
0.0018836
0.0018924
0.0018924
0.0018927
0.0018927
0.0018948
0.0018948
0.0018963
0.0018963
0.001911
0.001911
0.0019151
0.0019151
0.001921
0.001921
0.0019256
0.0019256
0.0019318
0.0019318
0.0019471
0.0019471
0.0019484
0.0019484
0.0019504
0.0019504
0.0019815
0.0019815
0.0019882
0.0019882
0.0019915
0.0019915
0.0020251
0.0020251
0.0020301
0.0020301
0.0020314
0.0020314
0.002032
0.002032
0.0020347
0.0020347
0.0020467
0.0020467
0.0020807
0.0020807
0.0020865
0.0020865
0.0020909
0.0020909
0.0020958
0.0020958
0.0021062
0.0021062
0.002107
0.002107
0.0021187
0.0021187
0.002124
0.002124
0.0021246
0.0021246
0.0021304
0.0021304
0.0021417
0.0021417
0.0021435
0.0021435
0.0021522
0.0021522
0.0021526
0.0021526
0.0021608
0.0021608
0.002172
0.002172
0.0021851
0.0021851
0.0021883
0.0021883
0.0022032
0.0022032
0.0022136
0.0022136
0.0022251
0.0022251
0.0022256
0.0022256
0.0022259
0.0022259
0.0022418
0.0022418
0.0022511
0.0022511
0.0022615
0.0022615
0.0022709
0.0022709
0.0022766
0.0022766
0.0022844
0.0022844
0.0022911
0.0022911
0.0022983
0.0022983
0.0022989
0.0022989
0.0022989
0.0022989
0.0023309
0.0023309
0.0023371
0.0023371
0.0023572
0.0023572
0.0023648
0.0023648
0.0023908
0.0023908
0.0024102
0.0024102
0.0024187
0.0024187
0.0024379
0.0024379
0.0024467
0.0024467
0.0024473
0.0024473
0.0024746
0.0024746
0.0024782
0.0024782
0.0024963
0.0024963
0.0025006
0.0025006
0.0025198
0.0025198
0.0025219
0.0025219
0.002525
0.002525
0.0025673
0.0025673
0.002585
0.002585
0.0026007
0.0026007
0.002601
0.002601
0.0026099
0.0026099
0.0026138
0.0026138
0.0026143
0.0026143
0.0026151
0.0026151
0.0026867
0.0026867
0.0026891
0.0026891
0.0026904
0.0026904
0.0026963
0.0026963
0.0027021
0.0027021
0.0027026
0.0027026
0.00271
0.00271
0.0027135
0.0027135
0.0027154
0.0027154
0.0027183
0.0027183
0.0027185
0.0027185
0.0027608
0.0027608
0.0027679
0.0027679
0.0027887
0.0027887
0.0028007
0.0028007
0.0028016
0.0028016
0.0028118
0.0028118
0.0028246
0.0028246
0.0028371
0.0028371
0.0028502
0.0028502
0.0028552
0.0028552
0.0028613
0.0028613
0.002881
0.002881
0.0029066
0.0029066
0.002935
0.002935
0.0029378
0.0029378
0.0029516
0.0029516
0.0029647
0.0029647
0.0029648
0.0029648
0.0029671
0.0029671
0.0029775
0.0029775
0.00298
0.00298
0.0029814
0.0029814
0.0029942
0.0029942
0.0030088
0.0030088
0.0030172
0.0030172
0.003024
0.003024
0.0030442
0.0030442
0.0030795
0.0030795
0.0030807
0.0030807
0.0030837
0.0030837
0.0030945
0.0030945
0.0030951
0.0030951
0.0031017
0.0031017
0.0031029
0.0031029
0.0031029
0.0031029
0.0031095
0.0031095
0.0031163
0.0031163
0.0031171
0.0031171
0.0031291
0.0031291
0.0031307
0.0031307
0.0031388
0.0031388
0.0031415
0.0031415
0.0031567
0.0031567
0.0031737
0.0031737
0.0031836
0.0031836
0.0031839
0.0031839
0.0031843
0.0031843
0.003188
0.003188
0.0031955
0.0031955
0.0031974
0.0031974
0.0032012
0.0032012
0.0032063
0.0032063
0.0032112
0.0032112
0.0032409
0.0032409
0.0032435
0.0032435
0.003247
0.003247
0.0032598
0.0032598
0.0032644
0.0032644
0.0032803
0.0032803
0.0032806
0.0032806
0.003302
0.003302
0.0033033
0.0033033
0.0033428
0.0033428
0.0033823
0.0033823
0.0033971
0.0033971
0.0034036
0.0034036
0.0034206
0.0034206
0.0034304
0.0034304
0.0034326
0.0034326
0.0034539
0.0034539
0.0034752
0.0034752
0.003493
0.003493
0.0035144
0.0035144
0.0035188
0.0035188
0.0035244
0.0035244
0.0035393
0.0035393
0.0035471
0.0035471
0.0035526
0.0035526
0.0035664
0.0035664
0.0035885
0.0035885
0.0035925
0.0035925
0.0036004
0.0036004
0.0036076
0.0036076
0.0036368
0.0036368
0.0036947
0.0036947
0.0037359
0.0037359
0.0037495
0.0037495
0.0037614
0.0037614
0.0037676
0.0037676
0.0037872
0.0037872
0.0038182
0.0038182
0.0038625
0.0038625
0.0038757
0.0038757
0.0039338
0.0039338
0.0039371
0.0039371
0.0039423
0.0039423
0.0039438
0.0039438
0.0039495
0.0039495
0.0039998
0.0039998
0.0040327
0.0040327
0.0040481
0.0040481
0.004049
0.004049
0.0040537
0.0040537
0.0040613
0.0040613
0.0040624
0.0040624
0.0040753
0.0040753
0.0040794
0.0040794
0.0040817
0.0040817
0.0040829
0.0040829
0.004102
0.004102
0.0041281
0.0041281
0.0041305
0.0041305
0.0041568
0.0041568
0.0041598
0.0041598
0.0041823
0.0041823
0.0042105
0.0042105
0.0042189
0.0042189
0.0042235
0.0042235
0.0042287
0.0042287
0.0042476
0.0042476
0.0042509
0.0042509
0.0043006
0.0043006
0.0043082
0.0043082
0.0043761
0.0043761
0.0044453
0.0044453
0.0044519
0.0044519
0.0045192
0.0045192
0.00453
0.00453
0.0045373
0.0045373
0.0045382
0.0045382
0.0045858
0.0045858
0.0046002
0.0046002
0.0046235
0.0046235
0.0046346
0.0046346
0.0046478
0.0046478
0.0046539
0.0046539
0.0046663
0.0046663
0.0046813
0.0046813
0.0046867
0.0046867
0.0046948
0.0046948
0.0046973
0.0046973
0.0047052
0.0047052
0.0047653
0.0047653
0.0047705
0.0047705
0.0047731
0.0047731
0.004845
0.004845
0.0048742
0.0048742
0.0049192
0.0049192
0.004968
0.004968
0.0049879
0.0049879
0.004993
0.004993
0.0049964
0.0049964
0.0050036
0.0050036
0.0050349
0.0050349
0.0050472
0.0050472
0.0050481
0.0050481
0.0050911
0.0050911
0.005094
0.005094
0.0051196
0.0051196
0.0051637
0.0051637
0.005221
0.005221
0.0052269
0.0052269
0.005244
0.005244
0.0052471
0.0052471
0.0052551
0.0052551
0.0052595
0.0052595
0.0052724
0.0052724
0.0052797
0.0052797
0.0052799
0.0052799
0.0052928
0.0052928
0.0053008
0.0053008
0.005311
0.005311
0.0053201
0.0053201
0.0053861
0.0053861
0.0053975
0.0053975
0.005398
0.005398
0.0055228
0.0055228
0.0055926
0.0055926
0.0055951
0.0055951
0.0056169
0.0056169
0.0056259
0.0056259
0.0056472
0.0056472
0.0056957
0.0056957
0.0057009
0.0057009
0.0057141
0.0057141
0.0057326
0.0057326
0.0057373
0.0057373
0.0057403
0.0057403
0.0058205
0.0058205
0.0058313
0.0058313
0.0058987
0.0058987
0.0059197
0.0059197
0.0059292
0.0059292
0.0059763
0.0059763
0.0059925
0.0059925
0.0061005
0.0061005
0.0061727
0.0061727
0.0062383
0.0062383
0.0062853
0.0062853
0.0062877
0.0062877
0.0063194
0.0063194
0.0063281
0.0063281
0.0063357
0.0063357
0.0063778
0.0063778
0.0064097
0.0064097
0.0064603
0.0064603
0.0064637
0.0064637
0.0064909
0.0064909
0.0065091
0.0065091
0.0065356
0.0065356
0.0065362
0.0065362
0.0065607
0.0065607
0.0065619
0.0065619
0.0066195
0.0066195
0.0066449
0.0066449
0.0066466
0.0066466
0.0066847
0.0066847
0.0066914
0.0066914
0.0067004
0.0067004
0.006779
0.006779
0.0067986
0.0067986
0.006827
0.006827
0.0069023
0.0069023
0.0069035
0.0069035
0.0069059
0.0069059
0.0069131
0.0069131
0.0069944
0.0069944
0.0071436
0.0071436
0.0072781
0.0072781
0.0072913
0.0072913
0.0073208
0.0073208
0.0073481
0.0073481
0.0073566
0.0073566
0.0073653
0.0073653
0.0073685
0.0073685
0.0073833
0.0073833
0.0074735
0.0074735
0.0074908
0.0074908
0.0076053
0.0076053
0.007614
0.007614
0.0076444
0.0076444
0.0077204
0.0077204
0.0077803
0.0077803
0.0079248
0.0079248
0.0079719
0.0079719
0.0079846
0.0079846
0.0081001
0.0081001
0.0081467
0.0081467
0.0081561
0.0081561
0.0081994
0.0081994
0.0082668
0.0082668
0.0083402
0.0083402
0.0083591
0.0083591
0.0083939
0.0083939
0.0085134
0.0085134
0.0086455
0.0086455
0.0088506
0.0088506
0.008865
0.008865
0.008873
0.008873
0.0089044
0.0089044
0.0094932
0.0094932
0.0095126
0.0095126
0.0095387
0.0095387
0.009643
0.009643
0.0096461
0.0096461
0.0096644
0.0096644
0.009753
0.009753
0.0098393
0.0098393
0.0098759
0.0098759
0.0099312
0.0099312
0.0099482
0.0099482
0.01
0.01
0.010154
0.010154
0.010184
0.010184
0.010282
0.010282
0.010426
0.010426
0.010441
0.010441
0.010589
0.010589
0.010788
0.010788
0.010952
0.010952
0.01101
0.01101
0.01101
0.01101
0.011029
0.011029
0.011087
0.011087
0.011153
0.011153
0.011214
0.011214
0.011289
0.011289
0.011712
0.011712
0.011871
0.011871
0.011903
0.011903
0.012094
0.012094
0.012134
0.012134
0.01225
0.01225
0.012397
0.012397
0.012579
0.012579
0.01268
0.01268
0.01278
0.01278
0.012822
0.012822
0.012859
0.012859
0.012877
0.012877
0.013006
0.013006
0.013043
0.013043
0.013157
0.013157
0.013346
0.013346
0.013392
0.013392
0.013429
0.013429
0.013539
0.013539
0.013832
0.013832
0.013955
0.013955
0.014181
0.014181
0.014231
0.014231
0.014369
0.014369
0.014385
0.014385
0.014405
0.014405
0.014579
0.014579
0.015099
0.015099
0.015162
0.015162
0.015325
0.015325
0.015687
0.015687
0.01578
0.01578
0.016073
0.016073
0.016155
0.016155
0.016344
0.016344
0.016632
0.016632
0.016835
0.016835
0.016865
0.016865
0.017128
0.017128
0.017226
0.017226
0.017253
0.017253
0.01733
0.01733
0.017547
0.017547
0.01806
0.01806
0.018082
0.018082
0.01814
0.01814
0.018175
0.018175
0.01853
0.01853
0.018707
0.018707
0.019464
0.019464
0.019732
0.019732


==> Figures/FiguresOther/YaleCountsOuter.csv <==
Outer
0.00023042
0.00023042
0.00023178
0.00023178
0.00023317
0.00023317
0.00024061
0.00024061
0.00024302
0.00024302
0.00024364
0.00024364
0.00024704
0.00024704
0.0002472
0.0002472
0.00024806
0.00024806
0.00024827
0.00024827
0.00024889
0.00024889
0.00024908
0.00024908
0.00025271
0.00025271
0.00025304
0.00025304
0.00025345
0.00025345
0.00025498
0.00025498
0.00025504
0.00025504
0.0002584
0.0002584
0.00025854
0.00025854
0.00025865
0.00025865
0.00026021
0.00026021
0.00026085
0.00026085
0.00026094
0.00026094
0.00026267
0.00026267
0.00026403
0.00026403
0.00026407
0.00026407
0.00026441
0.00026441
0.00026442
0.00026442
0.00026478
0.00026478
0.00026488
0.00026488
0.00026489
0.00026489
0.00026494
0.00026494
0.00026582
0.00026582
0.00026584
0.00026584
0.00026756
0.00026756
0.00026872
0.00026872
0.00027051
0.00027051
0.00027105
0.00027105
0.00027188
0.00027188
0.00027238
0.00027238
0.0002745
0.0002745
0.00027576
0.00027576
0.00027579
0.00027579
0.00027587
0.00027587
0.00027636
0.00027636
0.00027671
0.00027671
0.00027706
0.00027706
0.00027787
0.00027787
0.00027943
0.00027943
0.00028031
0.00028031
0.00028076
0.00028076
0.00028133
0.00028133
0.00028148
0.00028148
0.00028247
0.00028247
0.00028279
0.00028279
0.00028329
0.00028329
0.00028346
0.00028346
0.00028351
0.00028351
0.00028356
0.00028356
0.00028423
0.00028423
0.00028458
0.00028458
0.00028519
0.00028519
0.00028641
0.00028641
0.00028671
0.00028671
0.00028771
0.00028771
0.00028812
0.00028812
0.00028855
0.00028855
0.00028908
0.00028908
0.00028937
0.00028937
0.00029062
0.00029062
0.00029078
0.00029078
0.00029204
0.00029204
0.00029228
0.00029228
0.00029394
0.00029394
0.00029438
0.00029438
0.00029479
0.00029479
0.00029641
0.00029641
0.000297
0.000297
0.00029705
0.00029705
0.00029762
0.00029762
0.00029781
0.00029781
0.00029787
0.00029787
0.00029823
0.00029823
0.00029924
0.00029924
0.00029947
0.00029947
0.00029949
0.00029949
0.00030041
0.00030041
0.00030046
0.00030046
0.00030051
0.00030051
0.00030063
0.00030063
0.00030094
0.00030094
0.00030139
0.00030139
0.00030169
0.00030169
0.00030177
0.00030177
0.00030307
0.00030307
0.00030333
0.00030333
0.00030346
0.00030346
0.00030384
0.00030384
0.00030391
0.00030391
0.00030439
0.00030439
0.00030498
0.00030498
0.00030544
0.00030544
0.0003059
0.0003059
0.00030609
0.00030609
0.00030923
0.00030923
0.00031076
0.00031076
0.000311
0.000311
0.00031117
0.00031117
0.00031362
0.00031362
0.00031367
0.00031367
0.00031407
0.00031407
0.00031411
0.00031411
0.00031537
0.00031537
0.00031565
0.00031565
0.00031574
0.00031574
0.00031677
0.00031677
0.00031699
0.00031699
0.0003173
0.0003173
0.00031759
0.00031759
0.00031833
0.00031833
0.00031843
0.00031843
0.00031892
0.00031892
0.00031907
0.00031907
0.00031914
0.00031914
0.00031956
0.00031956
0.00031999
0.00031999
0.00032069
0.00032069
0.00032077
0.00032077
0.00032139
0.00032139
0.00032157
0.00032157
0.00032167
0.00032167
0.00032245
0.00032245
0.00032478
0.00032478
0.00032481
0.00032481
0.00032513
0.00032513
0.00032548
0.00032548
0.00032613
0.00032613
0.00032628
0.00032628
0.00032705
0.00032705
0.00032711
0.00032711
0.00032748
0.00032748
0.00032824
0.00032824
0.00032855
0.00032855
0.00033106
0.00033106
0.0003312
0.0003312
0.00033144
0.00033144
0.00033166
0.00033166
0.00033236
0.00033236
0.0003324
0.0003324
0.00033252
0.00033252
0.00033312
0.00033312
0.00033318
0.00033318
0.00033351
0.00033351
0.00033379
0.00033379
0.00033401
0.00033401
0.00033426
0.00033426
0.00033492
0.00033492
0.00033507
0.00033507
0.00033551
0.00033551
0.00033628
0.00033628
0.00033699
0.00033699
0.00033903
0.00033903
0.00033979
0.00033979
0.00034041
0.00034041
0.00034122
0.00034122
0.00034177
0.00034177
0.00034193
0.00034193
0.00034246
0.00034246
0.00034275
0.00034275
0.00034288
0.00034288
0.00034297
0.00034297
0.00034298
0.00034298
0.00034343
0.00034343
0.0003436
0.0003436
0.00034405
0.00034405
0.00034474
0.00034474
0.00034501
0.00034501
0.00034503
0.00034503
0.00034519
0.00034519
0.00034532
0.00034532
0.00034533
0.00034533
0.00034633
0.00034633
0.00034646
0.00034646
0.00034693
0.00034693
0.00034903
0.00034903
0.00034972
0.00034972
0.00035013
0.00035013
0.00035035
0.00035035
0.00035102
0.00035102
0.00035169
0.00035169
0.00035177
0.00035177
0.00035187
0.00035187
0.00035195
0.00035195
0.00035268
0.00035268
0.00035293
0.00035293
0.00035358
0.00035358
0.00035424
0.00035424
0.00035439
0.00035439
0.00035445
0.00035445
0.00035527
0.00035527
0.00035585
0.00035585
0.00035595
0.00035595
0.0003564
0.0003564
0.00035668
0.00035668
0.00035682
0.00035682
0.00035701
0.00035701
0.00035715
0.00035715
0.00035718
0.00035718
0.00035772
0.00035772
0.00035774
0.00035774
0.00035776
0.00035776
0.00035811
0.00035811
0.00035844
0.00035844
0.00035886
0.00035886
0.00035913
0.00035913
0.0003595
0.0003595
0.00036029
0.00036029
0.0003607
0.0003607
0.00036073
0.00036073
0.00036229
0.00036229
0.00036239
0.00036239
0.00036241
0.00036241
0.00036257
0.00036257
0.00036281
0.00036281
0.00036341
0.00036341
0.00036348
0.00036348
0.00036351
0.00036351
0.00036376
0.00036376
0.00036418
0.00036418
0.00036428
0.00036428
0.00036505
0.00036505
0.00036512
0.00036512
0.00036688
0.00036688
0.000367
0.000367
0.00036719
0.00036719
0.00036731
0.00036731
0.00036797
0.00036797
0.00036812
0.00036812
0.0003685
0.0003685
0.0003689
0.0003689
0.00036903
0.00036903
0.00036982
0.00036982
0.0003707
0.0003707
0.00037207
0.00037207
0.0003721
0.0003721
0.00037229
0.00037229
0.00037249
0.00037249
0.0003741
0.0003741
0.00037543
0.00037543
0.00037615
0.00037615
0.0003765
0.0003765
0.000377
0.000377
0.00037709
0.00037709
0.00037719
0.00037719
0.0003781
0.0003781
0.00038043
0.00038043
0.00038061
0.00038061
0.00038087
0.00038087
0.0003813
0.0003813
0.00038162
0.00038162
0.00038199
0.00038199
0.00038205
0.00038205
0.0003823
0.0003823
0.00038275
0.00038275
0.0003831
0.0003831
0.00038315
0.00038315
0.00038411
0.00038411
0.0003843
0.0003843
0.00038492
0.00038492
0.00038537
0.00038537
0.00038561
0.00038561
0.00038599
0.00038599
0.00038603
0.00038603
0.00038613
0.00038613
0.00038647
0.00038647
0.00038881
0.00038881
0.00038917
0.00038917
0.00038941
0.00038941
0.00038993
0.00038993
0.00039105
0.00039105
0.00039106
0.00039106
0.00039194
0.00039194
0.00039412
0.00039412
0.00039498
0.00039498
0.00039501
0.00039501
0.00039546
0.00039546
0.00039629
0.00039629
0.0003969
0.0003969
0.00039724
0.00039724
0.00039738
0.00039738
0.00039877
0.00039877
0.00039881
0.00039881
0.00039881
0.00039881
0.00039884
0.00039884
0.00039893
0.00039893
0.00039988
0.00039988
0.00039988
0.00039988
0.00040058
0.00040058
0.00040149
0.00040149
0.0004032
0.0004032
0.00040346
0.00040346
0.00040408
0.00040408
0.00040493
0.00040493
0.00040527
0.00040527
0.00040568
0.00040568
0.00040672
0.00040672
0.00040773
0.00040773
0.00040981
0.00040981
0.00041045
0.00041045
0.00041065
0.00041065
0.00041068
0.00041068
0.00041109
0.00041109
0.00041212
0.00041212
0.00041218
0.00041218
0.0004134
0.0004134
0.00041363
0.00041363
0.00041372
0.00041372
0.00041378
0.00041378
0.00041401
0.00041401
0.00041504
0.00041504
0.00041618
0.00041618
0.00041732
0.00041732
0.00041754
0.00041754
0.0004182
0.0004182
0.0004183
0.0004183
0.00041894
0.00041894
0.0004191
0.0004191
0.00042137
0.00042137
0.00042692
0.00042692
0.00042866
0.00042866
0.00042889
0.00042889
0.00042977
0.00042977
0.00043259
0.00043259
0.00043284
0.00043284
0.00043344
0.00043344
0.00043523
0.00043523
0.00043542
0.00043542
0.00043547
0.00043547
0.00043873
0.00043873
0.00044043
0.00044043
0.00044083
0.00044083
0.00044242
0.00044242
0.00044599
0.00044599
0.00044642
0.00044642
0.00044903
0.00044903
0.00045012
0.00045012
0.00045057
0.00045057
0.00045344
0.00045344
0.00045354
0.00045354
0.00045424
0.00045424
0.00045676
0.00045676
0.00045844
0.00045844
0.00045946
0.00045946
0.00046504
0.00046504
0.00046991
0.00046991
0.00047073
0.00047073
0.00047142
0.00047142
0.00047587
0.00047587
0.00047763
0.00047763
0.00048124
0.00048124
0.00048128
0.00048128
0.00048179
0.00048179
0.00048235
0.00048235
0.00048259
0.00048259
0.00048322
0.00048322
0.00048643
0.00048643
0.00049037
0.00049037
0.0004916
0.0004916
0.00049394
0.00049394
0.00049492
0.00049492
0.00049572
0.00049572
0.00049651
0.00049651
0.00049876
0.00049876
0.00050061
0.00050061
0.00050214
0.00050214
0.00050408
0.00050408
0.00051244
0.00051244
0.00051407
0.00051407
0.00051551
0.00051551
0.00051571
0.00051571
0.00051639
0.00051639
0.00051825
0.00051825
0.00052066
0.00052066
0.00052164
0.00052164
0.00052212
0.00052212
0.0005229
0.0005229
0.00052645
0.00052645
0.00052661
0.00052661
0.00052851
0.00052851
0.00053074
0.00053074
0.00053219
0.00053219
0.00053383
0.00053383
0.00053449
0.00053449
0.0005347
0.0005347
0.00053658
0.00053658
0.00053856
0.00053856
0.00053912
0.00053912
0.00054387
0.00054387
0.00054492
0.00054492
0.00054599
0.00054599
0.0005463
0.0005463
0.0005474
0.0005474
0.00055747
0.00055747
0.00055816
0.00055816
0.00055848
0.00055848
0.00055864
0.00055864
0.00056288
0.00056288
0.0005661
0.0005661
0.0005666
0.0005666
0.00056791
0.00056791
0.00057204
0.00057204
0.00057347
0.00057347
0.00057443
0.00057443
0.00057745
0.00057745
0.00058053
0.00058053
0.00058129
0.00058129
0.00058302
0.00058302
0.00058337
0.00058337
0.000586
0.000586
0.00058647
0.00058647
0.00058687
0.00058687
0.00058791
0.00058791
0.00058801
0.00058801
0.00058864
0.00058864
0.00058951
0.00058951
0.00059194
0.00059194
0.0005922
0.0005922
0.00059554
0.00059554
0.00059762
0.00059762
0.00059867
0.00059867
0.0006005
0.0006005
0.00060067
0.00060067
0.00060177
0.00060177
0.00060416
0.00060416
0.00060418
0.00060418
0.0006053
0.0006053
0.00060601
0.00060601
0.00060769
0.00060769
0.00060941
0.00060941
0.00061069
0.00061069
0.00061072
0.00061072
0.00061309
0.00061309
0.00061471
0.00061471
0.00061567
0.00061567
0.00061683
0.00061683
0.00061753
0.00061753
0.00061837
0.00061837
0.00061843
0.00061843
0.00061972
0.00061972
0.00062027
0.00062027
0.000621
0.000621
0.00062173
0.00062173
0.00062178
0.00062178
0.00062225
0.00062225
0.00062456
0.00062456
0.00062592
0.00062592
0.00062958
0.00062958
0.00062989
0.00062989
0.00063161
0.00063161
0.00063341
0.00063341
0.00063349
0.00063349
0.00063371
0.00063371
0.00063482
0.00063482
0.00063485
0.00063485
0.00063584
0.00063584
0.00063736
0.00063736
0.00063766
0.00063766
0.00063788
0.00063788
0.00063831
0.00063831
0.00063852
0.00063852
0.00063929
0.00063929
0.00063934
0.00063934
0.00063936
0.00063936
0.00063937
0.00063937
0.00063959
0.00063959
0.00064122
0.00064122
0.00064124
0.00064124
0.00064239
0.00064239
0.000643
0.000643
0.00064393
0.00064393
0.00064399
0.00064399
0.00064416
0.00064416
0.00064433
0.00064433
0.00064472
0.00064472
0.00064539
0.00064539
0.00064551
0.00064551
0.00064573
0.00064573
0.00064575
0.00064575
0.00064621
0.00064621
0.00064663
0.00064663
0.0006472
0.0006472
0.00064722
0.00064722
0.00064736
0.00064736
0.0006474
0.0006474
0.00064771
0.00064771
0.0006479
0.0006479
0.00064883
0.00064883
0.00065026
0.00065026
0.0006511
0.0006511
0.00065151
0.00065151
0.00065379
0.00065379
0.00065383
0.00065383
0.00065581
0.00065581
0.00065589
0.00065589
0.00065762
0.00065762
0.00065856
0.00065856
0.00065953
0.00065953
0.00066084
0.00066084
0.00066246
0.00066246
0.00066247
0.00066247
0.0006627
0.0006627
0.00066308
0.00066308
0.00066411
0.00066411
0.00066428
0.00066428
0.00066633
0.00066633
0.00066698
0.00066698
0.00066716
0.00066716
0.00067193
0.00067193
0.00067207
0.00067207
0.00067224
0.00067224
0.00067274
0.00067274
0.00067323
0.00067323
0.00067361
0.00067361
0.0006771
0.0006771
0.00067765
0.00067765
0.00067795
0.00067795
0.00067843
0.00067843
0.000679
0.000679
0.000681
0.000681
0.00068123
0.00068123
0.00068125
0.00068125
0.00068187
0.00068187
0.00068247
0.00068247
0.00068309
0.00068309
0.0006832
0.0006832
0.00068323
0.00068323
0.00068325
0.00068325
0.0006837
0.0006837
0.00068504
0.00068504
0.00068585
0.00068585
0.00068947
0.00068947
0.00069138
0.00069138
0.00069234
0.00069234
0.00069237
0.00069237
0.00069314
0.00069314
0.0006934
0.0006934
0.00069362
0.00069362
0.00069386
0.00069386
0.00069439
0.00069439
0.00069476
0.00069476
0.0006949
0.0006949
0.00069534
0.00069534
0.00069614
0.00069614
0.00069652
0.00069652
0.00069689
0.00069689
0.00069714
0.00069714
0.00069772
0.00069772
0.00069818
0.00069818
0.00069995
0.00069995
0.00070007
0.00070007
0.00070018
0.00070018
0.00070036
0.00070036
0.00070177
0.00070177
0.00070177
0.00070177
0.00070218
0.00070218
0.0007026
0.0007026
0.00070363
0.00070363
0.00070429
0.00070429
0.00070429
0.00070429
0.000705
0.000705
0.00070513
0.00070513
0.00070515
0.00070515
0.00070559
0.00070559
0.00070594
0.00070594
0.00070618
0.00070618
0.00070645
0.00070645
0.0007065
0.0007065
0.00070683
0.00070683
0.00070742
0.00070742
0.00070815
0.00070815
0.0007091
0.0007091
0.00070956
0.00070956
0.00071004
0.00071004
0.00071124
0.00071124
0.00071204
0.00071204
0.00071268
0.00071268
0.00071364
0.00071364
0.00071607
0.00071607
0.00071614
0.00071614
0.00071671
0.00071671
0.00071763
0.00071763
0.00071775
0.00071775
0.0007183
0.0007183
0.00071838
0.00071838
0.00072118
0.00072118
0.00072225
0.00072225
0.00072233
0.00072233
0.00072382
0.00072382
0.00072395
0.00072395
0.00072427
0.00072427
0.00072484
0.00072484
0.00072555
0.00072555
0.00072571
0.00072571
0.00072574
0.00072574
0.00072777
0.00072777
0.00072811
0.00072811
0.00072889
0.00072889
0.00072928
0.00072928
0.00073037
0.00073037
0.0007306
0.0007306
0.00073242
0.00073242
0.00073275
0.00073275
0.0007331
0.0007331
0.00073333
0.00073333
0.00073357
0.00073357
0.00073513
0.00073513
0.0007356
0.0007356
0.00073585
0.00073585
0.00073632
0.00073632
0.00073634
0.00073634
0.00073756
0.00073756
0.00073767
0.00073767
0.000739
0.000739
0.00073912
0.00073912
0.00073988
0.00073988
0.00074051
0.00074051
0.00074095
0.00074095
0.0007425
0.0007425
0.00074271
0.00074271
0.00074283
0.00074283
0.00074301
0.00074301
0.0007437
0.0007437
0.00074394
0.00074394
0.00074397
0.00074397
0.00074426
0.00074426
0.00074473
0.00074473
0.00074489
0.00074489
0.00074855
0.00074855
0.00074912
0.00074912
0.0007496
0.0007496
0.00074962
0.00074962
0.00074975
0.00074975
0.00074985
0.00074985
0.00075216
0.00075216
0.00075253
0.00075253
0.00075265
0.00075265
0.00075383
0.00075383
0.00075394
0.00075394
0.0007554
0.0007554
0.00075581
0.00075581
0.00075624
0.00075624
0.00075632
0.00075632
0.00075662
0.00075662
0.00075699
0.00075699
0.00075742
0.00075742
0.00075794
0.00075794
0.00075852
0.00075852
0.00075889
0.00075889
0.0007602
0.0007602
0.00076026
0.00076026
0.00076048
0.00076048
0.00076051
0.00076051
0.00076094
0.00076094
0.00076104
0.00076104
0.00076111
0.00076111
0.00076182
0.00076182
0.00076228
0.00076228
0.00076347
0.00076347
0.00076445
0.00076445
0.00076507
0.00076507
0.00076521
0.00076521
0.00076542
0.00076542
0.00076572
0.00076572
0.00076576
0.00076576
0.00076604
0.00076604
0.00076649
0.00076649
0.00076709
0.00076709
0.00076717
0.00076717
0.00076719
0.00076719
0.00076843
0.00076843
0.00076857
0.00076857
0.00076875
0.00076875
0.00076895
0.00076895
0.00076906
0.00076906
0.00076968
0.00076968
0.00077013
0.00077013
0.00077059
0.00077059
0.00077061
0.00077061
0.00077084
0.00077084
0.00077182
0.00077182
0.0007723
0.0007723
0.00077265
0.00077265
0.00077278
0.00077278
0.00077407
0.00077407
0.00077449
0.00077449
0.00077492
0.00077492
0.00077504
0.00077504
0.00077916
0.00077916
0.00077964
0.00077964
0.00078135
0.00078135
0.00078212
0.00078212
0.00078308
0.00078308
0.00078371
0.00078371
0.00078377
0.00078377
0.00078408
0.00078408
0.00078505
0.00078505
0.00078578
0.00078578
0.00078615
0.00078615
0.00078761
0.00078761
0.00078778
0.00078778
0.00078975
0.00078975
0.0007899
0.0007899
0.00078996
0.00078996
0.00079136
0.00079136
0.00079194
0.00079194
0.00079214
0.00079214
0.00079224
0.00079224
0.00079271
0.00079271
0.000793
0.000793
0.00079317
0.00079317
0.00079337
0.00079337
0.00079357
0.00079357
0.00079369
0.00079369
0.00079421
0.00079421
0.00079434
0.00079434
0.00079474
0.00079474
0.00079491
0.00079491
0.00079507
0.00079507
0.00079533
0.00079533
0.00079548
0.00079548
0.00079569
0.00079569
0.00079642
0.00079642
0.00079674
0.00079674
0.00079682
0.00079682
0.00079705
0.00079705
0.00079717
0.00079717
0.00079828
0.00079828
0.00079871
0.00079871
0.00079875
0.00079875
0.00079951
0.00079951
0.00080022
0.00080022
0.00080125
0.00080125
0.00080132
0.00080132
0.00080142
0.00080142
0.00080146
0.00080146
0.00080202
0.00080202
0.00080227
0.00080227
0.00080238
0.00080238
0.00080247
0.00080247
0.00080275
0.00080275
0.00080302
0.00080302
0.00080352
0.00080352
0.00080383
0.00080383
0.00080477
0.00080477
0.00080505
0.00080505
0.00080531
0.00080531
0.0008054
0.0008054
0.00080618
0.00080618
0.00080627
0.00080627
0.00080664
0.00080664
0.00080704
0.00080704
0.00080762
0.00080762
0.00080782
0.00080782
0.00080871
0.00080871
0.00080873
0.00080873
0.00080908
0.00080908
0.00081016
0.00081016
0.00081035
0.00081035
0.00081195
0.00081195
0.00081201
0.00081201
0.00081341
0.00081341
0.0008139
0.0008139
0.000814
0.000814
0.0008142
0.0008142
0.00081428
0.00081428
0.00081528
0.00081528
0.00081559
0.00081559
0.00081602
0.00081602
0.00081624
0.00081624
0.00081665
0.00081665
0.00081713
0.00081713
0.00081729
0.00081729
0.00081737
0.00081737
0.00081745
0.00081745
0.0008178
0.0008178
0.00081854
0.00081854
0.0008187
0.0008187
0.00081894
0.00081894
0.00081915
0.00081915
0.00081941
0.00081941
0.00082006
0.00082006
0.00082007
0.00082007
0.00082027
0.00082027
0.0008203
0.0008203
0.00082066
0.00082066
0.00082111
0.00082111
0.00082114
0.00082114
0.00082166
0.00082166
0.00082293
0.00082293
0.00082386
0.00082386
0.000824
0.000824
0.00082418
0.00082418
0.00082469
0.00082469
0.0008255
0.0008255
0.00082582
0.00082582
0.00082668
0.00082668
0.00082871
0.00082871
0.00082951
0.00082951
0.00082999
0.00082999
0.00083054
0.00083054
0.00083225
0.00083225
0.00083312
0.00083312
0.00083386
0.00083386
0.00083468
0.00083468
0.00083504
0.00083504
0.00083634
0.00083634
0.00083669
0.00083669
0.00083708
0.00083708
0.00083709
0.00083709
0.00083766
0.00083766
0.00083798
0.00083798
0.00083843
0.00083843
0.00083853
0.00083853
0.00083919
0.00083919
0.00083932
0.00083932
0.00083962
0.00083962
0.00084133
0.00084133
0.00084162
0.00084162
0.00084211
0.00084211
0.00084251
0.00084251
0.00084388
0.00084388
0.00084419
0.00084419
0.00084441
0.00084441
0.00084442
0.00084442
0.00084457
0.00084457
0.00084512
0.00084512
0.00084548
0.00084548
0.00084561
0.00084561
0.00084685
0.00084685
0.00084719
0.00084719
0.00084864
0.00084864
0.00084878
0.00084878
0.00084882
0.00084882
0.00085064
0.00085064
0.00085111
0.00085111
0.00085242
0.00085242
0.00085299
0.00085299
0.00085353
0.00085353
0.00085356
0.00085356
0.00085378
0.00085378
0.00085519
0.00085519
0.00085519
0.00085519
0.00085635
0.00085635
0.00085651
0.00085651
0.00085708
0.00085708
0.00085718
0.00085718
0.00085744
0.00085744
0.00085772
0.00085772
0.00085848
0.00085848
0.00085881
0.00085881
0.0008596
0.0008596
0.00086041
0.00086041
0.00086273
0.00086273
0.00086311
0.00086311
0.00086319
0.00086319
0.00086352
0.00086352
0.00086353
0.00086353
0.00086376
0.00086376
0.00086389
0.00086389
0.00086448
0.00086448
0.00086531
0.00086531
0.00086759
0.00086759
0.00086796
0.00086796
0.00086863
0.00086863
0.00086881
0.00086881
0.00087025
0.00087025
0.00087049
0.00087049
0.00087142
0.00087142
0.00087188
0.00087188
0.00087201
0.00087201
0.00087221
0.00087221
0.00087293
0.00087293
0.00087293
0.00087293
0.00087304
0.00087304
0.0008731
0.0008731
0.00087339
0.00087339
0.00087341
0.00087341
0.00087343
0.00087343
0.0008737
0.0008737
0.0008741
0.0008741
0.00087443
0.00087443
0.00087464
0.00087464
0.00087474
0.00087474
0.00087591
0.00087591
0.0008769
0.0008769
0.00087725
0.00087725
0.00087762
0.00087762
0.00087775
0.00087775
0.00087777
0.00087777
0.00087809
0.00087809
0.00087812
0.00087812
0.00087883
0.00087883
0.00088111
0.00088111
0.00088127
0.00088127
0.00088169
0.00088169
0.00088184
0.00088184
0.00088315
0.00088315
0.00088343
0.00088343
0.00088351
0.00088351
0.00088374
0.00088374
0.000884
0.000884
0.00088553
0.00088553
0.00088592
0.00088592
0.00088608
0.00088608
0.00088615
0.00088615
0.0008874
0.0008874
0.00088823
0.00088823
0.00088859
0.00088859
0.00088899
0.00088899
0.0008892
0.0008892
0.00089079
0.00089079
0.00089119
0.00089119
0.00089158
0.00089158
0.00089305
0.00089305
0.00089359
0.00089359
0.0008938
0.0008938
0.00089496
0.00089496
0.00089536
0.00089536
0.00089564
0.00089564
0.00089602
0.00089602
0.00089604
0.00089604
0.0008964
0.0008964
0.00089651
0.00089651
0.00089685
0.00089685
0.00089714
0.00089714
0.00089838
0.00089838
0.00089933
0.00089933
0.00089957
0.00089957
0.00089979
0.00089979
0.00090019
0.00090019
0.00090054
0.00090054
0.00090096
0.00090096
0.00090145
0.00090145
0.00090427
0.00090427
0.0009043
0.0009043
0.00090436
0.00090436
0.00090504
0.00090504
0.00090545
0.00090545
0.0009055
0.0009055
0.00090561
0.00090561
0.00090571
0.00090571
0.00090582
0.00090582
0.00090685
0.00090685
0.00090768
0.00090768
0.00090817
0.00090817
0.00090868
0.00090868
0.00090958
0.00090958
0.00090958
0.00090958
0.00090985
0.00090985
0.0009105
0.0009105
0.00091105
0.00091105
0.00091162
0.00091162
0.00091165
0.00091165
0.00091166
0.00091166
0.00091203
0.00091203
0.00091203
0.00091203
0.00091269
0.00091269
0.00091341
0.00091341
0.00091413
0.00091413
0.00091557
0.00091557
0.00091674
0.00091674
0.00091763
0.00091763
0.0009178
0.0009178
0.00091862
0.00091862
0.00091887
0.00091887
0.00091892
0.00091892
0.00091938
0.00091938
0.00092101
0.00092101
0.00092107
0.00092107
0.00092217
0.00092217
0.00092233
0.00092233
0.00092264
0.00092264
0.00092272
0.00092272
0.00092297
0.00092297
0.00092346
0.00092346
0.0009236
0.0009236
0.00092376
0.00092376
0.00092573
0.00092573
0.00092687
0.00092687
0.0009279
0.0009279
0.0009279
0.0009279
0.00093162
0.00093162
0.0009325
0.0009325
0.00093392
0.00093392
0.00093439
0.00093439
0.00093487
0.00093487
0.00093524
0.00093524
0.00093559
0.00093559
0.0009366
0.0009366
0.00093666
0.00093666
0.00093683
0.00093683
0.00093691
0.00093691
0.00093715
0.00093715
0.00093738
0.00093738
0.00093762
0.00093762
0.00093797
0.00093797
0.00093872
0.00093872
0.00093898
0.00093898
0.00093902
0.00093902
0.00093903
0.00093903
0.00093928
0.00093928
0.00093947
0.00093947
0.00093968
0.00093968
0.00094
0.00094
0.00094023
0.00094023
0.00094046
0.00094046
0.00094116
0.00094116
0.00094125
0.00094125
0.00094141
0.00094141
0.00094287
0.00094287
0.00094301
0.00094301
0.00094364
0.00094364
0.00094387
0.00094387
0.00094397
0.00094397
0.00094486
0.00094486
0.00094519
0.00094519
0.00094654
0.00094654
0.00094804
0.00094804
0.0009486
0.0009486
0.00094916
0.00094916
0.0009493
0.0009493
0.0009493
0.0009493
0.00094961
0.00094961
0.00094983
0.00094983
0.00095006
0.00095006
0.00095064
0.00095064
0.00095093
0.00095093
0.00095098
0.00095098
0.00095125
0.00095125
0.00095146
0.00095146
0.00095166
0.00095166
0.00095323
0.00095323
0.00095363
0.00095363
0.00095395
0.00095395
0.00095435
0.00095435
0.0009549
0.0009549
0.00095604
0.00095604
0.00095612
0.00095612
0.00095674
0.00095674
0.00095813
0.00095813
0.00095926
0.00095926
0.00095942
0.00095942
0.00095966
0.00095966
0.00095984
0.00095984
0.00095994
0.00095994
0.00096121
0.00096121
0.00096167
0.00096167
0.00096327
0.00096327
0.00096376
0.00096376
0.00096395
0.00096395
0.00096484
0.00096484
0.00096704
0.00096704
0.00096722
0.00096722
0.0009677
0.0009677
0.00096776
0.00096776
0.00096779
0.00096779
0.00096844
0.00096844
0.00096871
0.00096871
0.00096894
0.00096894
0.00096896
0.00096896
0.00096971
0.00096971
0.00096997
0.00096997
0.00097005
0.00097005
0.0009707
0.0009707
0.00097094
0.00097094
0.00097101
0.00097101
0.00097156
0.00097156
0.00097273
0.00097273
0.00097305
0.00097305
0.00097331
0.00097331
0.00097356
0.00097356
0.00097361
0.00097361
0.00097431
0.00097431
0.00097537
0.00097537
0.00097569
0.00097569
0.00097573
0.00097573
0.00097598
0.00097598
0.00097645
0.00097645
0.00097677
0.00097677
0.00097704
0.00097704
0.00097737
0.00097737
0.00097804
0.00097804
0.00097815
0.00097815
0.00097889
0.00097889
0.00097903
0.00097903
0.00097906
0.00097906
0.00097952
0.00097952
0.00098011
0.00098011
0.00098086
0.00098086
0.00098091
0.00098091
0.00098099
0.00098099
0.00098118
0.00098118
0.00098224
0.00098224
0.0009827
0.0009827
0.00098285
0.00098285
0.00098315
0.00098315
0.0009838
0.0009838
0.0009839
0.0009839
0.00098404
0.00098404
0.00098418
0.00098418
0.00098441
0.00098441
0.00098461
0.00098461
0.00098522
0.00098522
0.00098688
0.00098688
0.00098744
0.00098744
0.00098744
0.00098744
0.00098749
0.00098749
0.0009876
0.0009876
0.00098783
0.00098783
0.00098822
0.00098822
0.00098829
0.00098829
0.00098836
0.00098836
0.00098841
0.00098841
0.00098923
0.00098923
0.00098933
0.00098933
0.00098951
0.00098951
0.00098963
0.00098963
0.00098995
0.00098995
0.00099089
0.00099089
0.00099119
0.00099119
0.00099151
0.00099151
0.00099202
0.00099202
0.00099243
0.00099243
0.00099282
0.00099282
0.00099315
0.00099315
0.00099345
0.00099345
0.00099355
0.00099355
0.00099375
0.00099375
0.0009938
0.0009938
0.0009938
0.0009938
0.00099412
0.00099412
0.00099435
0.00099435
0.00099481
0.00099481
0.00099504
0.00099504
0.00099526
0.00099526
0.00099568
0.00099568
0.00099577
0.00099577
0.00099616
0.00099616
0.00099717
0.00099717
0.00099788
0.00099788
0.00099799
0.00099799
0.000998
0.000998
0.00099855
0.00099855
0.00099905
0.00099905
0.00099988
0.00099988
0.0010004
0.0010004
0.0010004
0.0010004
0.0010009
0.0010009
0.0010013
0.0010013
0.0010016
0.0010016
0.0010019
0.0010019
0.0010027
0.0010027
0.0010028
0.0010028
0.0010048
0.0010048
0.0010051
0.0010051
0.0010052
0.0010052
0.0010055
0.0010055
0.0010066
0.0010066
0.0010068
0.0010068
0.0010077
0.0010077
0.0010098
0.0010098
0.0010107
0.0010107
0.0010123
0.0010123
0.0010126
0.0010126
0.0010127
0.0010127
0.0010129
0.0010129
0.0010129
0.0010129
0.001013
0.001013
0.0010134
0.0010134
0.0010144
0.0010144
0.0010146
0.0010146
0.0010146
0.0010146
0.0010149
0.0010149
0.0010162
0.0010162
0.0010171
0.0010171
0.0010173
0.0010173
0.0010177
0.0010177
0.0010177
0.0010177
0.0010182
0.0010182
0.0010184
0.0010184
0.0010186
0.0010186
0.0010191
0.0010191
0.0010191
0.0010191
0.0010202
0.0010202
0.0010214
0.0010214
0.0010214
0.0010214
0.0010221
0.0010221
0.0010222
0.0010222
0.0010223
0.0010223
0.0010224
0.0010224
0.001023
0.001023
0.0010231
0.0010231
0.0010232
0.0010232
0.0010234
0.0010234
0.0010234
0.0010234
0.0010236
0.0010236
0.0010238
0.0010238
0.0010242
0.0010242
0.0010243
0.0010243
0.0010248
0.0010248
0.0010251
0.0010251
0.0010264
0.0010264
0.0010267
0.0010267
0.0010269
0.0010269
0.0010274
0.0010274
0.0010277
0.0010277
0.0010278
0.0010278
0.001028
0.001028
0.0010289
0.0010289
0.0010293
0.0010293
0.0010293
0.0010293
0.0010298
0.0010298
0.00103
0.00103
0.0010306
0.0010306
0.0010307
0.0010307
0.0010314
0.0010314
0.0010314
0.0010314
0.001032
0.001032
0.0010323
0.0010323
0.0010326
0.0010326
0.0010332
0.0010332
0.0010338
0.0010338
0.0010351
0.0010351
0.0010358
0.0010358
0.0010364
0.0010364
0.0010371
0.0010371
0.0010379
0.0010379
0.0010384
0.0010384
0.0010388
0.0010388
0.0010392
0.0010392
0.0010394
0.0010394
0.0010394
0.0010394
0.0010406
0.0010406
0.0010407
0.0010407
0.0010409
0.0010409
0.001041
0.001041
0.001041
0.001041
0.0010413
0.0010413
0.0010423
0.0010423
0.0010425
0.0010425
0.0010426
0.0010426
0.0010427
0.0010427
0.0010438
0.0010438
0.001044
0.001044
0.0010443
0.0010443
0.0010445
0.0010445
0.0010448
0.0010448
0.0010449
0.0010449
0.0010451
0.0010451
0.0010458
0.0010458
0.0010474
0.0010474
0.0010491
0.0010491
0.0010526
0.0010526
0.001053
0.001053
0.001053
0.001053
0.0010541
0.0010541
0.0010546
0.0010546
0.0010548
0.0010548
0.0010555
0.0010555
0.0010559
0.0010559
0.0010562
0.0010562
0.0010565
0.0010565
0.0010572
0.0010572
0.0010578
0.0010578
0.0010579
0.0010579
0.0010587
0.0010587
0.001059
0.001059
0.0010594
0.0010594
0.0010598
0.0010598
0.0010607
0.0010607
0.0010609
0.0010609
0.0010611
0.0010611
0.0010614
0.0010614
0.0010619
0.0010619
0.001062
0.001062
0.0010623
0.0010623
0.0010624
0.0010624
0.0010631
0.0010631
0.0010638
0.0010638
0.0010645
0.0010645
0.0010646
0.0010646
0.0010649
0.0010649
0.0010653
0.0010653
0.0010654
0.0010654
0.0010658
0.0010658
0.0010658
0.0010658
0.0010659
0.0010659
0.0010662
0.0010662
0.0010666
0.0010666
0.0010668
0.0010668
0.0010669
0.0010669
0.0010674
0.0010674
0.0010676
0.0010676
0.0010685
0.0010685
0.0010698
0.0010698
0.0010702
0.0010702
0.0010706
0.0010706
0.001072
0.001072
0.0010722
0.0010722
0.0010723
0.0010723
0.0010729
0.0010729
0.0010731
0.0010731
0.0010733
0.0010733
0.0010733
0.0010733
0.0010734
0.0010734
0.0010737
0.0010737
0.0010741
0.0010741
0.0010741
0.0010741
0.0010745
0.0010745
0.0010747
0.0010747
0.0010755
0.0010755
0.0010764
0.0010764
0.0010764
0.0010764
0.0010767
0.0010767
0.0010768
0.0010768
0.0010772
0.0010772
0.0010775
0.0010775
0.0010781
0.0010781
0.0010788
0.0010788
0.0010791
0.0010791
0.0010794
0.0010794
0.0010794
0.0010794
0.0010795
0.0010795
0.0010804
0.0010804
0.0010807
0.0010807
0.0010815
0.0010815
0.0010818
0.0010818
0.0010819
0.0010819
0.0010823
0.0010823
0.0010825
0.0010825
0.0010829
0.0010829
0.0010829
0.0010829
0.001083
0.001083
0.0010833
0.0010833
0.0010834
0.0010834
0.0010844
0.0010844
0.0010848
0.0010848
0.0010851
0.0010851
0.0010853
0.0010853
0.0010865
0.0010865
0.0010867
0.0010867
0.0010873
0.0010873
0.0010876
0.0010876
0.001088
0.001088
0.0010887
0.0010887
0.0010902
0.0010902
0.0010904
0.0010904
0.0010906
0.0010906
0.0010909
0.0010909
0.0010915
0.0010915
0.0010916
0.0010916
0.0010923
0.0010923
0.0010926
0.0010926
0.0010931
0.0010931
0.0010932
0.0010932
0.0010934
0.0010934
0.0010935
0.0010935
0.0010935
0.0010935
0.0010944
0.0010944
0.0010948
0.0010948
0.0010954
0.0010954
0.0010954
0.0010954
0.0010972
0.0010972
0.0010973
0.0010973
0.0010973
0.0010973
0.0010976
0.0010976
0.0010977
0.0010977
0.0010987
0.0010987
0.0010987
0.0010987
0.0010987
0.0010987
0.0010991
0.0010991
0.0010991
0.0010991
0.0011
0.0011
0.0011003
0.0011003
0.0011003
0.0011003
0.0011007
0.0011007
0.0011012
0.0011012
0.0011017
0.0011017
0.0011028
0.0011028
0.0011031
0.0011031
0.0011031
0.0011031
0.0011033
0.0011033
0.0011033
0.0011033
0.0011035
0.0011035
0.0011039
0.0011039
0.001104
0.001104
0.0011041
0.0011041
0.001105
0.001105
0.001105
0.001105
0.0011068
0.0011068
0.0011068
0.0011068
0.001107
0.001107
0.0011071
0.0011071
0.0011072
0.0011072
0.0011072
0.0011072
0.0011077
0.0011077
0.0011079
0.0011079
0.0011082
0.0011082
0.0011087
0.0011087
0.0011087
0.0011087
0.0011095
0.0011095
0.0011097
0.0011097
0.0011118
0.0011118
0.0011118
0.0011118
0.0011119
0.0011119
0.0011119
0.0011119
0.0011121
0.0011121
0.0011121
0.0011121
0.0011128
0.0011128
0.0011131
0.0011131
0.0011135
0.0011135
0.0011135
0.0011135
0.0011136
0.0011136
0.0011143
0.0011143
0.001115
0.001115
0.0011153
0.0011153
0.0011154
0.0011154
0.0011163
0.0011163
0.0011163
0.0011163
0.0011168
0.0011168
0.0011177
0.0011177
0.0011179
0.0011179
0.0011187
0.0011187
0.0011192
0.0011192
0.0011212
0.0011212
0.0011213
0.0011213
0.0011217
0.0011217
0.0011217
0.0011217
0.0011219
0.0011219
0.0011224
0.0011224
0.0011231
0.0011231
0.0011233
0.0011233
0.0011233
0.0011233
0.0011235
0.0011235
0.0011241
0.0011241
0.0011246
0.0011246
0.001125
0.001125
0.0011253
0.0011253
0.0011261
0.0011261
0.0011261
0.0011261
0.0011263
0.0011263
0.0011267
0.0011267
0.0011268
0.0011268
0.001127
0.001127
0.0011273
0.0011273
0.0011274
0.0011274
0.0011275
0.0011275
0.0011282
0.0011282
0.0011283
0.0011283
0.0011285
0.0011285
0.0011287
0.0011287
0.0011291
0.0011291
0.0011299
0.0011299
0.0011304
0.0011304
0.0011309
0.0011309
0.0011314
0.0011314
0.001132
0.001132
0.0011325
0.0011325
0.0011327
0.0011327
0.0011333
0.0011333
0.0011333
0.0011333
0.0011334
0.0011334
0.0011337
0.0011337
0.0011339
0.0011339
0.0011344
0.0011344
0.0011344
0.0011344
0.0011348
0.0011348
0.0011351
0.0011351
0.0011353
0.0011353
0.0011355
0.0011355
0.0011358
0.0011358
0.001136
0.001136
0.0011363
0.0011363
0.0011374
0.0011374
0.0011393
0.0011393
0.0011396
0.0011396
0.0011397
0.0011397
0.0011404
0.0011404
0.0011405
0.0011405
0.0011406
0.0011406
0.0011406
0.0011406
0.0011406
0.0011406
0.0011408
0.0011408
0.0011417
0.0011417
0.001142
0.001142
0.0011428
0.0011428
0.0011429
0.0011429
0.0011431
0.0011431
0.0011432
0.0011432
0.0011432
0.0011432
0.0011435
0.0011435
0.0011439
0.0011439
0.0011442
0.0011442
0.0011442
0.0011442
0.0011443
0.0011443
0.0011444
0.0011444
0.0011454
0.0011454
0.0011454
0.0011454
0.0011456
0.0011456
0.0011465
0.0011465
0.0011472
0.0011472
0.0011472
0.0011472
0.0011472
0.0011472
0.0011479
0.0011479
0.0011483
0.0011483
0.0011485
0.0011485
0.0011491
0.0011491
0.0011493
0.0011493
0.0011494
0.0011494
0.00115
0.00115
0.0011504
0.0011504
0.0011505
0.0011505
0.0011505
0.0011505
0.0011506
0.0011506
0.0011506
0.0011506
0.0011511
0.0011511
0.0011512
0.0011512
0.0011513
0.0011513
0.0011519
0.0011519
0.001152
0.001152
0.0011522
0.0011522
0.0011528
0.0011528
0.0011531
0.0011531
0.0011531
0.0011531
0.0011533
0.0011533
0.0011543
0.0011543
0.0011544
0.0011544
0.0011557
0.0011557
0.0011558
0.0011558
0.0011561
0.0011561
0.0011565
0.0011565
0.0011566
0.0011566
0.0011568
0.0011568
0.0011568
0.0011568
0.0011574
0.0011574
0.0011578
0.0011578
0.0011585
0.0011585
0.0011594
0.0011594
0.0011598
0.0011598
0.0011604
0.0011604
0.0011605
0.0011605
0.0011607
0.0011607
0.0011608
0.0011608
0.0011608
0.0011608
0.0011608
0.0011608
0.0011609
0.0011609
0.001162
0.001162
0.0011622
0.0011622
0.0011622
0.0011622
0.0011625
0.0011625
0.0011626
0.0011626
0.0011635
0.0011635
0.0011642
0.0011642
0.0011645
0.0011645
0.0011645
0.0011645
0.0011646
0.0011646
0.0011647
0.0011647
0.0011652
0.0011652
0.0011654
0.0011654
0.0011655
0.0011655
0.0011656
0.0011656
0.0011658
0.0011658
0.0011662
0.0011662
0.0011665
0.0011665
0.0011674
0.0011674
0.0011684
0.0011684
0.0011686
0.0011686
0.0011687
0.0011687
0.0011692
0.0011692
0.0011701
0.0011701
0.0011704
0.0011704
0.0011705
0.0011705
0.0011711
0.0011711
0.0011713
0.0011713
0.0011724
0.0011724
0.001173
0.001173
0.0011732
0.0011732
0.0011736
0.0011736
0.0011738
0.0011738
0.0011751
0.0011751
0.0011752
0.0011752
0.0011754
0.0011754
0.0011761
0.0011761
0.0011766
0.0011766
0.0011767
0.0011767
0.0011768
0.0011768
0.0011768
0.0011768
0.0011771
0.0011771
0.0011771
0.0011771
0.0011771
0.0011771
0.0011777
0.0011777
0.0011786
0.0011786
0.0011786
0.0011786
0.0011787
0.0011787
0.0011788
0.0011788
0.0011798
0.0011798
0.0011799
0.0011799
0.0011808
0.0011808
0.0011809
0.0011809
0.001182
0.001182
0.0011823
0.0011823
0.0011824
0.0011824
0.0011824
0.0011824
0.0011833
0.0011833
0.001184
0.001184
0.0011849
0.0011849
0.0011854
0.0011854
0.0011857
0.0011857
0.0011862
0.0011862
0.001187
0.001187
0.001188
0.001188
0.001188
0.001188
0.0011885
0.0011885
0.0011888
0.0011888
0.0011889
0.0011889
0.0011894
0.0011894
0.0011909
0.0011909
0.0011912
0.0011912
0.0011914
0.0011914
0.0011916
0.0011916
0.0011918
0.0011918
0.0011919
0.0011919
0.0011919
0.0011919
0.001192
0.001192
0.0011924
0.0011924
0.0011925
0.0011925
0.0011931
0.0011931
0.0011933
0.0011933
0.0011946
0.0011946
0.0011956
0.0011956
0.0011961
0.0011961
0.0011965
0.0011965
0.0011967
0.0011967
0.001197
0.001197
0.0011976
0.0011976
0.0011978
0.0011978
0.0011999
0.0011999
0.0012001
0.0012001
0.0012005
0.0012005
0.0012012
0.0012012
0.0012013
0.0012013
0.0012013
0.0012013
0.0012027
0.0012027
0.0012028
0.0012028
0.0012029
0.0012029
0.0012031
0.0012031
0.0012033
0.0012033
0.0012036
0.0012036
0.0012042
0.0012042
0.0012043
0.0012043
0.0012048
0.0012048
0.0012054
0.0012054
0.0012054
0.0012054
0.0012055
0.0012055
0.0012067
0.0012067
0.0012075
0.0012075
0.0012077
0.0012077
0.0012084
0.0012084
0.0012091
0.0012091
0.0012091
0.0012091
0.0012098
0.0012098
0.00121
0.00121
0.0012101
0.0012101
0.0012101
0.0012101
0.0012102
0.0012102
0.0012104
0.0012104
0.0012107
0.0012107
0.0012111
0.0012111
0.0012116
0.0012116
0.0012119
0.0012119
0.0012122
0.0012122
0.0012131
0.0012131
0.0012139
0.0012139
0.001214
0.001214
0.0012141
0.0012141
0.0012145
0.0012145
0.001215
0.001215
0.0012153
0.0012153
0.001216
0.001216
0.001216
0.001216
0.0012161
0.0012161
0.0012162
0.0012162
0.0012163
0.0012163
0.0012164
0.0012164
0.001217
0.001217
0.0012172
0.0012172
0.0012172
0.0012172
0.0012183
0.0012183
0.0012188
0.0012188
0.0012191
0.0012191
0.0012196
0.0012196
0.0012203
0.0012203
0.001221
0.001221
0.0012211
0.0012211
0.0012212
0.0012212
0.0012213
0.0012213
0.0012214
0.0012214
0.0012218
0.0012218
0.0012233
0.0012233
0.0012252
0.0012252
0.0012252
0.0012252
0.0012256
0.0012256
0.0012259
0.0012259
0.0012259
0.0012259
0.0012264
0.0012264
0.0012265
0.0012265
0.0012268
0.0012268
0.0012273
0.0012273
0.0012273
0.0012273
0.0012274
0.0012274
0.0012274
0.0012274
0.0012276
0.0012276
0.0012278
0.0012278
0.0012281
0.0012281
0.0012284
0.0012284
0.0012286
0.0012286
0.0012287
0.0012287
0.0012287
0.0012287
0.0012288
0.0012288
0.001229
0.001229
0.0012293
0.0012293
0.0012294
0.0012294
0.0012303
0.0012303
0.0012304
0.0012304
0.0012316
0.0012316
0.0012319
0.0012319
0.0012322
0.0012322
0.0012323
0.0012323
0.0012324
0.0012324
0.0012325
0.0012325
0.001233
0.001233
0.0012334
0.0012334
0.0012335
0.0012335
0.0012335
0.0012335
0.0012338
0.0012338
0.0012344
0.0012344
0.0012347
0.0012347
0.001235
0.001235
0.0012354
0.0012354
0.0012356
0.0012356
0.0012358
0.0012358
0.0012358
0.0012358
0.0012359
0.0012359
0.001236
0.001236
0.0012361
0.0012361
0.0012365
0.0012365
0.0012366
0.0012366
0.0012371
0.0012371
0.0012376
0.0012376
0.0012377
0.0012377
0.0012382
0.0012382
0.0012384
0.0012384
0.0012386
0.0012386
0.001239
0.001239
0.0012396
0.0012396
0.0012406
0.0012406
0.0012408
0.0012408
0.0012419
0.0012419
0.0012427
0.0012427
0.0012429
0.0012429
0.0012431
0.0012431
0.0012433
0.0012433
0.0012438
0.0012438
0.0012439
0.0012439
0.0012442
0.0012442
0.0012443
0.0012443
0.0012449
0.0012449
0.001245
0.001245
0.0012451
0.0012451
0.0012455
0.0012455
0.0012457
0.0012457
0.0012458
0.0012458
0.001246
0.001246
0.0012463
0.0012463
0.0012467
0.0012467
0.0012469
0.0012469
0.0012481
0.0012481
0.0012482
0.0012482
0.0012496
0.0012496
0.0012503
0.0012503
0.0012511
0.0012511
0.0012512
0.0012512
0.0012514
0.0012514
0.0012514
0.0012514
0.0012519
0.0012519
0.0012521
0.0012521
0.0012522
0.0012522
0.0012524
0.0012524
0.0012528
0.0012528
0.0012533
0.0012533
0.001254
0.001254
0.001254
0.001254
0.001254
0.001254
0.0012542
0.0012542
0.0012546
0.0012546
0.0012553
0.0012553
0.0012559
0.0012559
0.0012561
0.0012561
0.0012561
0.0012561
0.0012563
0.0012563
0.0012571
0.0012571
0.0012573
0.0012573
0.0012573
0.0012573
0.0012581
0.0012581
0.0012587
0.0012587
0.0012604
0.0012604
0.0012606
0.0012606
0.0012612
0.0012612
0.001263
0.001263
0.0012643
0.0012643
0.0012646
0.0012646
0.0012658
0.0012658
0.001266
0.001266
0.0012661
0.0012661
0.0012667
0.0012667
0.0012671
0.0012671
0.0012674
0.0012674
0.0012677
0.0012677
0.0012678
0.0012678
0.0012682
0.0012682
0.0012686
0.0012686
0.0012689
0.0012689
0.0012694
0.0012694
0.0012698
0.0012698
0.0012699
0.0012699
0.0012703
0.0012703
0.0012706
0.0012706
0.0012709
0.0012709
0.0012711
0.0012711
0.0012716
0.0012716
0.0012717
0.0012717
0.001272
0.001272
0.001272
0.001272
0.0012722
0.0012722
0.0012724
0.0012724
0.0012738
0.0012738
0.001274
0.001274
0.001274
0.001274
0.0012743
0.0012743
0.0012744
0.0012744
0.0012757
0.0012757
0.0012763
0.0012763
0.0012766
0.0012766
0.0012778
0.0012778
0.0012782
0.0012782
0.0012784
0.0012784
0.0012786
0.0012786
0.0012787
0.0012787
0.0012787
0.0012787
0.0012788
0.0012788
0.001279
0.001279
0.0012792
0.0012792
0.0012792
0.0012792
0.0012793
0.0012793
0.0012802
0.0012802
0.0012805
0.0012805
0.0012811
0.0012811
0.0012812
0.0012812
0.0012817
0.0012817
0.0012824
0.0012824
0.0012826
0.0012826
0.0012831
0.0012831
0.0012835
0.0012835
0.0012837
0.0012837
0.0012839
0.0012839
0.0012841
0.0012841
0.0012845
0.0012845
0.0012851
0.0012851
0.0012854
0.0012854
0.0012865
0.0012865
0.0012865
0.0012865
0.0012866
0.0012866
0.0012868
0.0012868
0.0012869
0.0012869
0.001287
0.001287
0.0012871
0.0012871
0.0012871
0.0012871
0.0012873
0.0012873
0.0012889
0.0012889
0.0012892
0.0012892
0.0012897
0.0012897
0.0012897
0.0012897
0.0012899
0.0012899
0.0012908
0.0012908
0.0012924
0.0012924
0.001293
0.001293
0.0012931
0.0012931
0.0012943
0.0012943
0.0012947
0.0012947
0.0012948
0.0012948
0.0012949
0.0012949
0.0012949
0.0012949
0.001295
0.001295
0.001295
0.001295
0.0012973
0.0012973
0.0012977
0.0012977
0.0012977
0.0012977
0.0012981
0.0012981
0.0012993
0.0012993
0.0012996
0.0012996
0.0013002
0.0013002
0.0013003
0.0013003
0.0013005
0.0013005
0.0013007
0.0013007
0.0013011
0.0013011
0.0013028
0.0013028
0.0013034
0.0013034
0.0013034
0.0013034
0.0013035
0.0013035
0.0013037
0.0013037
0.0013046
0.0013046
0.0013053
0.0013053
0.0013054
0.0013054
0.0013055
0.0013055
0.0013061
0.0013061
0.0013061
0.0013061
0.0013063
0.0013063
0.0013063
0.0013063
0.0013064
0.0013064
0.0013064
0.0013064
0.0013066
0.0013066
0.001307
0.001307
0.0013077
0.0013077
0.0013078
0.0013078
0.0013082
0.0013082
0.0013092
0.0013092
0.0013096
0.0013096
0.0013098
0.0013098
0.00131
0.00131
0.0013102
0.0013102
0.0013102
0.0013102
0.0013102
0.0013102
0.0013103
0.0013103
0.0013111
0.0013111
0.0013113
0.0013113
0.0013113
0.0013113
0.0013115
0.0013115
0.0013117
0.0013117
0.0013125
0.0013125
0.0013128
0.0013128
0.0013136
0.0013136
0.0013136
0.0013136
0.0013136
0.0013136
0.0013158
0.0013158
0.0013159
0.0013159
0.0013166
0.0013166
0.0013175
0.0013175
0.0013176
0.0013176
0.0013177
0.0013177
0.001318
0.001318
0.0013188
0.0013188
0.0013189
0.0013189
0.0013189
0.0013189
0.0013195
0.0013195
0.0013211
0.0013211
0.0013211
0.0013211
0.0013213
0.0013213
0.0013215
0.0013215
0.0013216
0.0013216
0.0013217
0.0013217
0.0013221
0.0013221
0.0013234
0.0013234
0.0013238
0.0013238
0.0013239
0.0013239
0.0013243
0.0013243
0.001325
0.001325
0.0013253
0.0013253
0.0013263
0.0013263
0.0013273
0.0013273
0.0013274
0.0013274
0.0013281
0.0013281
0.0013286
0.0013286
0.0013288
0.0013288
0.001329
0.001329
0.001329
0.001329
0.0013296
0.0013296
0.0013309
0.0013309
0.0013317
0.0013317
0.0013323
0.0013323
0.0013327
0.0013327
0.0013329
0.0013329
0.0013336
0.0013336
0.0013336
0.0013336
0.0013343
0.0013343
0.0013346
0.0013346
0.0013356
0.0013356
0.0013379
0.0013379
0.001338
0.001338
0.0013381
0.0013381
0.0013381
0.0013381
0.0013384
0.0013384
0.0013384
0.0013384
0.0013384
0.0013384
0.0013384
0.0013384
0.0013389
0.0013389
0.0013391
0.0013391
0.0013399
0.0013399
0.0013402
0.0013402
0.0013406
0.0013406
0.001341
0.001341
0.0013413
0.0013413
0.0013419
0.0013419
0.0013429
0.0013429
0.001343
0.001343
0.0013432
0.0013432
0.0013434
0.0013434
0.0013437
0.0013437
0.0013443
0.0013443
0.0013443
0.0013443
0.0013445
0.0013445
0.001345
0.001345
0.0013462
0.0013462
0.0013465
0.0013465
0.0013467
0.0013467
0.0013471
0.0013471
0.0013477
0.0013477
0.0013482
0.0013482
0.0013491
0.0013491
0.0013491
0.0013491
0.0013496
0.0013496
0.0013498
0.0013498
0.0013501
0.0013501
0.0013508
0.0013508
0.0013514
0.0013514
0.0013515
0.0013515
0.0013517
0.0013517
0.0013533
0.0013533
0.0013537
0.0013537
0.0013539
0.0013539
0.0013542
0.0013542
0.0013544
0.0013544
0.0013548
0.0013548
0.0013549
0.0013549
0.0013549
0.0013549
0.0013555
0.0013555
0.0013557
0.0013557
0.0013557
0.0013557
0.001356
0.001356
0.0013565
0.0013565
0.0013566
0.0013566
0.0013567
0.0013567
0.0013577
0.0013577
0.001358
0.001358
0.001358
0.001358
0.0013587
0.0013587
0.0013588
0.0013588
0.0013596
0.0013596
0.0013598
0.0013598
0.0013599
0.0013599
0.0013603
0.0013603
0.0013605
0.0013605
0.0013606
0.0013606
0.0013615
0.0013615
0.0013622
0.0013622
0.0013645
0.0013645
0.0013655
0.0013655
0.0013668
0.0013668
0.0013669
0.0013669
0.0013673
0.0013673
0.0013674
0.0013674
0.0013676
0.0013676
0.0013678
0.0013678
0.0013681
0.0013681
0.0013682
0.0013682
0.0013687
0.0013687
0.0013694
0.0013694
0.0013701
0.0013701
0.0013703
0.0013703
0.0013708
0.0013708
0.0013719
0.0013719
0.0013723
0.0013723
0.0013726
0.0013726
0.0013727
0.0013727
0.001373
0.001373
0.001373
0.001373
0.0013736
0.0013736
0.0013738
0.0013738
0.0013749
0.0013749
0.0013764
0.0013764
0.0013766
0.0013766
0.0013767
0.0013767
0.0013769
0.0013769
0.0013769
0.0013769
0.0013776
0.0013776
0.0013777
0.0013777
0.0013783
0.0013783
0.0013794
0.0013794
0.0013796
0.0013796
0.0013799
0.0013799
0.0013803
0.0013803
0.0013821
0.0013821
0.0013825
0.0013825
0.0013825
0.0013825
0.001383
0.001383
0.0013831
0.0013831
0.0013832
0.0013832
0.0013836
0.0013836
0.0013836
0.0013836
0.0013838
0.0013838
0.0013844
0.0013844
0.0013844
0.0013844
0.0013844
0.0013844
0.0013851
0.0013851
0.0013852
0.0013852
0.0013862
0.0013862
0.0013866
0.0013866
0.0013868
0.0013868
0.0013868
0.0013868
0.0013869
0.0013869
0.0013872
0.0013872
0.0013874
0.0013874
0.0013877
0.0013877
0.001389
0.001389
0.0013894
0.0013894
0.0013896
0.0013896
0.0013899
0.0013899
0.0013902
0.0013902
0.0013903
0.0013903
0.0013904
0.0013904
0.0013914
0.0013914
0.0013916
0.0013916
0.0013917
0.0013917
0.0013924
0.0013924
0.0013927
0.0013927
0.0013928
0.0013928
0.0013933
0.0013933
0.0013934
0.0013934
0.0013937
0.0013937
0.0013945
0.0013945
0.0013951
0.0013951
0.0013952
0.0013952
0.0013953
0.0013953
0.0013954
0.0013954
0.0013958
0.0013958
0.0013961
0.0013961
0.0013962
0.0013962
0.0013965
0.0013965
0.0013966
0.0013966
0.0013975
0.0013975
0.0013979
0.0013979
0.0013996
0.0013996
0.0013999
0.0013999
0.0014005
0.0014005
0.0014012
0.0014012
0.0014013
0.0014013
0.0014026
0.0014026
0.0014027
0.0014027
0.0014028
0.0014028
0.0014032
0.0014032
0.0014043
0.0014043
0.0014053
0.0014053
0.001406
0.001406
0.0014063
0.0014063
0.0014065
0.0014065
0.0014067
0.0014067
0.0014072
0.0014072
0.0014075
0.0014075
0.001408
0.001408
0.0014089
0.0014089
0.0014091
0.0014091
0.0014092
0.0014092
0.0014098
0.0014098
0.0014099
0.0014099
0.0014104
0.0014104
0.0014105
0.0014105
0.0014105
0.0014105
0.0014106
0.0014106
0.0014108
0.0014108
0.001411
0.001411
0.0014113
0.0014113
0.0014124
0.0014124
0.0014131
0.0014131
0.0014132
0.0014132
0.0014135
0.0014135
0.0014135
0.0014135
0.0014137
0.0014137
0.0014152
0.0014152
0.0014156
0.0014156
0.0014158
0.0014158
0.0014162
0.0014162
0.0014164
0.0014164
0.0014166
0.0014166
0.0014167
0.0014167
0.0014167
0.0014167
0.0014168
0.0014168
0.0014175
0.0014175
0.0014189
0.0014189
0.001419
0.001419
0.0014197
0.0014197
0.0014202
0.0014202
0.0014206
0.0014206
0.0014209
0.0014209
0.0014225
0.0014225
0.0014226
0.0014226
0.0014232
0.0014232
0.0014234
0.0014234
0.0014234
0.0014234
0.0014236
0.0014236
0.0014248
0.0014248
0.0014248
0.0014248
0.0014251
0.0014251
0.0014253
0.0014253
0.0014257
0.0014257
0.0014258
0.0014258
0.0014262
0.0014262
0.0014268
0.0014268
0.0014271
0.0014271
0.0014272
0.0014272
0.0014277
0.0014277
0.0014282
0.0014282
0.0014285
0.0014285
0.0014287
0.0014287
0.0014289
0.0014289
0.0014309
0.0014309
0.0014314
0.0014314
0.0014314
0.0014314
0.0014317
0.0014317
0.0014318
0.0014318
0.0014331
0.0014331
0.0014332
0.0014332
0.0014333
0.0014333
0.001434
0.001434
0.0014341
0.0014341
0.0014348
0.0014348
0.0014355
0.0014355
0.0014361
0.0014361
0.0014367
0.0014367
0.0014371
0.0014371
0.0014377
0.0014377
0.0014378
0.0014378
0.0014386
0.0014386
0.0014391
0.0014391
0.0014392
0.0014392
0.0014396
0.0014396
0.00144
0.00144
0.0014413
0.0014413
0.0014417
0.0014417
0.0014421
0.0014421
0.0014425
0.0014425
0.0014431
0.0014431
0.0014438
0.0014438
0.001444
0.001444
0.0014448
0.0014448
0.0014451
0.0014451
0.0014459
0.0014459
0.0014462
0.0014462
0.0014466
0.0014466
0.0014484
0.0014484
0.0014493
0.0014493
0.0014495
0.0014495
0.0014501
0.0014501
0.001451
0.001451
0.001451
0.001451
0.0014514
0.0014514
0.0014516
0.0014516
0.0014517
0.0014517
0.0014524
0.0014524
0.0014541
0.0014541
0.0014545
0.0014545
0.0014548
0.0014548
0.0014551
0.0014551
0.0014553
0.0014553
0.0014558
0.0014558
0.0014561
0.0014561
0.0014567
0.0014567
0.0014576
0.0014576
0.0014578
0.0014578
0.0014581
0.0014581
0.0014582
0.0014582
0.0014594
0.0014594
0.0014596
0.0014596
0.0014597
0.0014597
0.0014602
0.0014602
0.0014604
0.0014604
0.0014625
0.0014625
0.0014637
0.0014637
0.0014637
0.0014637
0.0014643
0.0014643
0.0014653
0.0014653
0.0014666
0.0014666
0.0014667
0.0014667
0.0014686
0.0014686
0.0014691
0.0014691
0.0014693
0.0014693
0.0014695
0.0014695
0.0014695
0.0014695
0.0014704
0.0014704
0.0014705
0.0014705
0.001471
0.001471
0.0014712
0.0014712
0.0014729
0.0014729
0.001473
0.001473
0.0014739
0.0014739
0.001474
0.001474
0.0014741
0.0014741
0.0014753
0.0014753
0.0014764
0.0014764
0.0014778
0.0014778
0.001478
0.001478
0.001478
0.001478
0.0014789
0.0014789
0.0014793
0.0014793
0.0014815
0.0014815
0.0014821
0.0014821
0.0014825
0.0014825
0.0014827
0.0014827
0.0014832
0.0014832
0.0014836
0.0014836
0.0014838
0.0014838
0.0014839
0.0014839
0.0014839
0.0014839
0.0014841
0.0014841
0.0014842
0.0014842
0.0014842
0.0014842
0.0014842
0.0014842
0.0014842
0.0014842
0.0014851
0.0014851
0.0014854
0.0014854
0.0014855
0.0014855
0.0014856
0.0014856
0.0014856
0.0014856
0.0014857
0.0014857
0.0014873
0.0014873
0.0014882
0.0014882
0.0014887
0.0014887
0.0014891
0.0014891
0.0014896
0.0014896
0.0014898
0.0014898
0.0014914
0.0014914
0.0014917
0.0014917
0.0014921
0.0014921
0.0014925
0.0014925
0.0014925
0.0014925
0.0014928
0.0014928
0.0014933
0.0014933
0.0014936
0.0014936
0.0014948
0.0014948
0.0014951
0.0014951
0.0014965
0.0014965
0.0014966
0.0014966
0.0014971
0.0014971
0.0014973
0.0014973
0.0014976
0.0014976
0.0014981
0.0014981
0.0014986
0.0014986
0.0014989
0.0014989
0.0015001
0.0015001
0.0015004
0.0015004
0.0015012
0.0015012
0.0015015
0.0015015
0.001502
0.001502
0.0015025
0.0015025
0.0015029
0.0015029
0.0015038
0.0015038
0.0015041
0.0015041
0.0015059
0.0015059
0.0015061
0.0015061
0.0015062
0.0015062
0.0015063
0.0015063
0.0015063
0.0015063
0.0015065
0.0015065
0.0015065
0.0015065
0.0015066
0.0015066
0.001507
0.001507
0.0015071
0.0015071
0.0015077
0.0015077
0.0015082
0.0015082
0.0015087
0.0015087
0.0015087
0.0015087
0.0015089
0.0015089
0.0015091
0.0015091
0.0015095
0.0015095
0.0015096
0.0015096
0.0015096
0.0015096
0.0015104
0.0015104
0.0015106
0.0015106
0.0015107
0.0015107
0.0015109
0.0015109
0.001511
0.001511
0.0015111
0.0015111
0.0015111
0.0015111
0.0015116
0.0015116
0.0015121
0.0015121
0.0015121
0.0015121
0.0015121
0.0015121
0.0015131
0.0015131
0.0015137
0.0015137
0.0015138
0.0015138
0.0015138
0.0015138
0.0015143
0.0015143
0.0015145
0.0015145
0.0015153
0.0015153
0.0015157
0.0015157
0.0015159
0.0015159
0.0015164
0.0015164
0.0015164
0.0015164
0.0015169
0.0015169
0.0015171
0.0015171
0.0015173
0.0015173
0.0015173
0.0015173
0.0015173
0.0015173
0.0015174
0.0015174
0.0015177
0.0015177
0.0015179
0.0015179
0.0015181
0.0015181
0.0015183
0.0015183
0.0015187
0.0015187
0.0015192
0.0015192
0.0015197
0.0015197
0.0015206
0.0015206
0.0015216
0.0015216
0.0015219
0.0015219
0.0015228
0.0015228
0.0015236
0.0015236
0.0015248
0.0015248
0.0015254
0.0015254
0.0015254
0.0015254
0.0015254
0.0015254
0.0015256
0.0015256
0.0015258
0.0015258
0.0015266
0.0015266
0.0015271
0.0015271
0.0015289
0.0015289
0.00153
0.00153
0.0015305
0.0015305
0.0015307
0.0015307
0.0015318
0.0015318
0.0015318
0.0015318
0.0015326
0.0015326
0.0015337
0.0015337
0.001534
0.001534
0.0015343
0.0015343
0.0015345
0.0015345
0.0015348
0.0015348
0.001535
0.001535
0.0015359
0.0015359
0.0015376
0.0015376
0.0015385
0.0015385
0.0015388
0.0015388
0.0015393
0.0015393
0.0015393
0.0015393
0.0015394
0.0015394
0.0015407
0.0015407
0.0015407
0.0015407
0.001541
0.001541
0.0015421
0.0015421
0.0015425
0.0015425
0.0015429
0.0015429
0.001543
0.001543
0.001543
0.001543
0.0015438
0.0015438
0.001544
0.001544
0.0015442
0.0015442
0.0015447
0.0015447
0.0015452
0.0015452
0.0015452
0.0015452
0.0015455
0.0015455
0.0015461
0.0015461
0.0015462
0.0015462
0.0015463
0.0015463
0.0015463
0.0015463
0.0015468
0.0015468
0.0015471
0.0015471
0.0015478
0.0015478
0.0015487
0.0015487
0.0015487
0.0015487
0.001549
0.001549
0.0015502
0.0015502
0.0015505
0.0015505
0.0015512
0.0015512
0.0015514
0.0015514
0.0015516
0.0015516
0.0015517
0.0015517
0.0015521
0.0015521
0.0015523
0.0015523
0.0015528
0.0015528
0.0015529
0.0015529
0.0015536
0.0015536
0.0015538
0.0015538
0.0015544
0.0015544
0.0015551
0.0015551
0.0015551
0.0015551
0.0015556
0.0015556
0.0015573
0.0015573
0.0015581
0.0015581
0.0015587
0.0015587
0.0015596
0.0015596
0.0015613
0.0015613
0.0015628
0.0015628
0.0015631
0.0015631
0.0015639
0.0015639
0.0015659
0.0015659
0.0015672
0.0015672
0.0015675
0.0015675
0.0015681
0.0015681
0.0015695
0.0015695
0.0015696
0.0015696
0.00157
0.00157
0.0015703
0.0015703
0.0015703
0.0015703
0.0015707
0.0015707
0.0015713
0.0015713
0.0015714
0.0015714
0.0015717
0.0015717
0.0015735
0.0015735
0.0015739
0.0015739
0.001574
0.001574
0.0015743
0.0015743
0.0015745
0.0015745
0.0015749
0.0015749
0.0015753
0.0015753
0.0015756
0.0015756
0.0015763
0.0015763
0.0015769
0.0015769
0.0015769
0.0015769
0.0015773
0.0015773
0.001578
0.001578
0.0015784
0.0015784
0.0015786
0.0015786
0.0015789
0.0015789
0.0015792
0.0015792
0.0015793
0.0015793
0.0015806
0.0015806
0.0015824
0.0015824
0.0015826
0.0015826
0.001583
0.001583
0.0015835
0.0015835
0.0015835
0.0015835
0.0015844
0.0015844
0.0015854
0.0015854
0.0015867
0.0015867
0.0015871
0.0015871
0.0015881
0.0015881
0.0015885
0.0015885
0.0015896
0.0015896
0.0015897
0.0015897
0.0015898
0.0015898
0.0015901
0.0015901
0.0015908
0.0015908
0.0015914
0.0015914
0.0015922
0.0015922
0.0015923
0.0015923
0.0015928
0.0015928
0.0015931
0.0015931
0.0015939
0.0015939
0.0015947
0.0015947
0.0015947
0.0015947
0.0015959
0.0015959
0.0015959
0.0015959
0.0015963
0.0015963
0.0015963
0.0015963
0.0015963
0.0015963
0.0015966
0.0015966
0.0015969
0.0015969
0.001598
0.001598
0.0015982
0.0015982
0.0015991
0.0015991
0.0016005
0.0016005
0.0016009
0.0016009
0.0016019
0.0016019
0.0016027
0.0016027
0.0016031
0.0016031
0.001604
0.001604
0.0016048
0.0016048
0.0016049
0.0016049
0.0016049
0.0016049
0.0016055
0.0016055
0.0016062
0.0016062
0.0016063
0.0016063
0.0016063
0.0016063
0.0016071
0.0016071
0.0016072
0.0016072
0.0016072
0.0016072
0.0016075
0.0016075
0.001608
0.001608
0.0016083
0.0016083
0.0016086
0.0016086
0.001609
0.001609
0.0016096
0.0016096
0.0016103
0.0016103
0.0016106
0.0016106
0.0016108
0.0016108
0.0016112
0.0016112
0.0016116
0.0016116
0.0016117
0.0016117
0.0016122
0.0016122
0.0016131
0.0016131
0.0016132
0.0016132
0.0016133
0.0016133
0.0016143
0.0016143
0.0016146
0.0016146
0.0016149
0.0016149
0.001615
0.001615
0.0016151
0.0016151
0.0016156
0.0016156
0.0016157
0.0016157
0.0016158
0.0016158
0.0016159
0.0016159
0.0016161
0.0016161
0.0016164
0.0016164
0.0016182
0.0016182
0.0016184
0.0016184
0.0016187
0.0016187
0.0016188
0.0016188
0.0016197
0.0016197
0.0016198
0.0016198
0.0016206
0.0016206
0.0016225
0.0016225
0.0016229
0.0016229
0.001623
0.001623
0.0016238
0.0016238
0.0016239
0.0016239
0.0016245
0.0016245
0.0016249
0.0016249
0.0016252
0.0016252
0.0016256
0.0016256
0.0016262
0.0016262
0.0016262
0.0016262
0.0016264
0.0016264
0.0016271
0.0016271
0.0016275
0.0016275
0.0016278
0.0016278
0.0016278
0.0016278
0.0016284
0.0016284
0.0016288
0.0016288
0.0016289
0.0016289
0.001629
0.001629
0.0016291
0.0016291
0.0016304
0.0016304
0.0016306
0.0016306
0.0016312
0.0016312
0.0016321
0.0016321
0.0016324
0.0016324
0.0016325
0.0016325
0.0016331
0.0016331
0.0016342
0.0016342
0.0016344
0.0016344
0.0016347
0.0016347
0.0016352
0.0016352
0.0016352
0.0016352
0.0016365
0.0016365
0.0016366
0.0016366
0.0016366
0.0016366
0.0016373
0.0016373
0.0016379
0.0016379
0.0016393
0.0016393
0.0016395
0.0016395
0.0016404
0.0016404
0.0016409
0.0016409
0.0016412
0.0016412
0.0016424
0.0016424
0.0016436
0.0016436
0.0016437
0.0016437
0.0016441
0.0016441
0.0016445
0.0016445
0.0016457
0.0016457
0.0016463
0.0016463
0.0016467
0.0016467
0.0016467
0.0016467
0.001648
0.001648
0.0016488
0.0016488
0.0016492
0.0016492
0.0016493
0.0016493
0.0016495
0.0016495
0.0016497
0.0016497
0.0016499
0.0016499
0.0016503
0.0016503
0.001651
0.001651
0.0016513
0.0016513
0.0016516
0.0016516
0.0016516
0.0016516
0.0016522
0.0016522
0.0016522
0.0016522
0.0016523
0.0016523
0.0016534
0.0016534
0.0016539
0.0016539
0.001654
0.001654
0.0016563
0.0016563
0.0016565
0.0016565
0.0016565
0.0016565
0.0016567
0.0016567
0.0016568
0.0016568
0.0016579
0.0016579
0.0016584
0.0016584
0.0016586
0.0016586
0.0016588
0.0016588
0.001661
0.001661
0.0016615
0.0016615
0.0016618
0.0016618
0.0016618
0.0016618
0.0016625
0.0016625
0.0016628
0.0016628
0.0016636
0.0016636
0.0016637
0.0016637
0.0016642
0.0016642
0.0016647
0.0016647
0.0016651
0.0016651
0.0016661
0.0016661
0.0016666
0.0016666
0.0016674
0.0016674
0.0016676
0.0016676
0.0016681
0.0016681
0.001669
0.001669
0.001669
0.001669
0.0016713
0.0016713
0.0016715
0.0016715
0.0016723
0.0016723
0.001673
0.001673
0.0016731
0.0016731
0.0016739
0.0016739
0.0016746
0.0016746
0.0016747
0.0016747
0.0016753
0.0016753
0.0016756
0.0016756
0.0016765
0.0016765
0.0016766
0.0016766
0.0016774
0.0016774
0.0016783
0.0016783
0.0016788
0.0016788
0.0016792
0.0016792
0.0016794
0.0016794
0.0016798
0.0016798
0.00168
0.00168
0.0016803
0.0016803
0.0016805
0.0016805
0.0016808
0.0016808
0.0016808
0.0016808
0.0016823
0.0016823
0.0016828
0.0016828
0.001683
0.001683
0.0016848
0.0016848
0.0016856
0.0016856
0.0016864
0.0016864
0.0016869
0.0016869
0.001687
0.001687
0.0016871
0.0016871
0.0016873
0.0016873
0.0016879
0.0016879
0.0016898
0.0016898
0.0016911
0.0016911
0.0016912
0.0016912
0.0016914
0.0016914
0.0016926
0.0016926
0.0016926
0.0016926
0.0016927
0.0016927
0.0016931
0.0016931
0.0016939
0.0016939
0.0016941
0.0016941
0.0016946
0.0016946
0.001695
0.001695
0.0016953
0.0016953
0.0016955
0.0016955
0.0016963
0.0016963
0.0016983
0.0016983
0.0016983
0.0016983
0.0016989
0.0016989
0.001699
0.001699
0.0016991
0.0016991
0.0016994
0.0016994
0.0016998
0.0016998
0.0017015
0.0017015
0.0017039
0.0017039
0.0017051
0.0017051
0.0017056
0.0017056
0.0017076
0.0017076
0.001708
0.001708
0.0017081
0.0017081
0.0017096
0.0017096
0.0017102
0.0017102
0.0017104
0.0017104
0.0017129
0.0017129
0.001714
0.001714
0.0017142
0.0017142
0.0017153
0.0017153
0.0017169
0.0017169
0.0017174
0.0017174
0.0017178
0.0017178
0.0017186
0.0017186
0.0017189
0.0017189
0.0017191
0.0017191
0.00172
0.00172
0.0017201
0.0017201
0.0017211
0.0017211
0.0017221
0.0017221
0.001724
0.001724
0.0017249
0.0017249
0.0017262
0.0017262
0.0017266
0.0017266
0.0017266
0.0017266
0.0017268
0.0017268
0.0017268
0.0017268
0.0017271
0.0017271
0.0017283
0.0017283
0.0017284
0.0017284
0.001729
0.001729
0.0017296
0.0017296
0.0017298
0.0017298
0.0017301
0.0017301
0.0017305
0.0017305
0.0017311
0.0017311
0.001732
0.001732
0.0017328
0.0017328
0.0017333
0.0017333
0.0017334
0.0017334
0.0017334
0.0017334
0.0017338
0.0017338
0.001734
0.001734
0.0017342
0.0017342
0.001735
0.001735
0.0017351
0.0017351
0.0017361
0.0017361
0.0017362
0.0017362
0.0017367
0.0017367
0.0017372
0.0017372
0.0017383
0.0017383
0.0017391
0.0017391
0.0017396
0.0017396
0.0017396
0.0017396
0.0017402
0.0017402
0.0017414
0.0017414
0.0017417
0.0017417
0.0017429
0.0017429
0.0017432
0.0017432
0.0017435
0.0017435
0.0017436
0.0017436
0.0017442
0.0017442
0.0017442
0.0017442
0.0017445
0.0017445
0.0017446
0.0017446
0.0017449
0.0017449
0.0017453
0.0017453
0.0017465
0.0017465
0.0017467
0.0017467
0.0017471
0.0017471
0.0017479
0.0017479
0.0017488
0.0017488
0.0017492
0.0017492
0.0017493
0.0017493
0.0017493
0.0017493
0.0017495
0.0017495
0.0017507
0.0017507
0.0017527
0.0017527
0.0017532
0.0017532
0.0017558
0.0017558
0.0017559
0.0017559
0.0017574
0.0017574
0.0017578
0.0017578
0.0017596
0.0017596
0.0017606
0.0017606
0.0017607
0.0017607
0.0017612
0.0017612
0.0017617
0.0017617
0.0017623
0.0017623
0.0017628
0.0017628
0.0017643
0.0017643
0.0017644
0.0017644
0.0017645
0.0017645
0.0017666
0.0017666
0.0017688
0.0017688
0.001771
0.001771
0.0017714
0.0017714
0.0017715
0.0017715
0.0017734
0.0017734
0.0017738
0.0017738
0.001774
0.001774
0.0017745
0.0017745
0.0017746
0.0017746
0.0017755
0.0017755
0.0017758
0.0017758
0.0017765
0.0017765
0.0017777
0.0017777
0.0017781
0.0017781
0.0017786
0.0017786
0.0017797
0.0017797
0.0017797
0.0017797
0.0017798
0.0017798
0.0017798
0.0017798
0.00178
0.00178
0.0017803
0.0017803
0.0017815
0.0017815
0.0017817
0.0017817
0.0017833
0.0017833
0.0017834
0.0017834
0.0017834
0.0017834
0.0017837
0.0017837
0.0017838
0.0017838
0.001784
0.001784
0.0017855
0.0017855
0.0017859
0.0017859
0.0017867
0.0017867
0.0017869
0.0017869
0.0017869
0.0017869
0.0017871
0.0017871
0.0017873
0.0017873
0.0017879
0.0017879
0.0017888
0.0017888
0.0017889
0.0017889
0.0017894
0.0017894
0.0017894
0.0017894
0.0017901
0.0017901
0.0017922
0.0017922
0.0017924
0.0017924
0.0017927
0.0017927
0.0017937
0.0017937
0.0017956
0.0017956
0.0017961
0.0017961
0.0017983
0.0017983
0.0017985
0.0017985
0.0017988
0.0017988
0.0017988
0.0017988
0.0017991
0.0017991
0.0017995
0.0017995
0.0018003
0.0018003
0.0018018
0.0018018
0.0018019
0.0018019
0.0018022
0.0018022
0.0018028
0.0018028
0.0018037
0.0018037
0.001804
0.001804
0.0018041
0.0018041
0.0018063
0.0018063
0.0018071
0.0018071
0.0018071
0.0018071
0.0018073
0.0018073
0.0018098
0.0018098
0.0018101
0.0018101
0.0018108
0.0018108
0.0018118
0.0018118
0.0018125
0.0018125
0.0018126
0.0018126
0.001813
0.001813
0.0018132
0.0018132
0.001814
0.001814
0.001816
0.001816
0.0018163
0.0018163
0.0018175
0.0018175
0.0018176
0.0018176
0.0018183
0.0018183
0.0018185
0.0018185
0.0018188
0.0018188
0.0018193
0.0018193
0.0018205
0.0018205
0.0018206
0.0018206
0.0018207
0.0018207
0.0018232
0.0018232
0.0018239
0.0018239
0.0018241
0.0018241
0.0018252
0.0018252
0.0018257
0.0018257
0.0018277
0.0018277
0.0018285
0.0018285
0.0018289
0.0018289
0.0018289
0.0018289
0.0018295
0.0018295
0.0018298
0.0018298
0.0018301
0.0018301
0.0018304
0.0018304
0.0018316
0.0018316
0.001833
0.001833
0.0018331
0.0018331
0.0018339
0.0018339
0.0018347
0.0018347
0.0018349
0.0018349
0.001835
0.001835
0.0018355
0.0018355
0.001836
0.001836
0.0018363
0.0018363
0.0018372
0.0018372
0.0018382
0.0018382
0.0018398
0.0018398
0.00184
0.00184
0.0018408
0.0018408
0.0018425
0.0018425
0.0018426
0.0018426
0.0018427
0.0018427
0.0018433
0.0018433
0.0018437
0.0018437
0.0018442
0.0018442
0.0018449
0.0018449
0.001845
0.001845
0.0018454
0.0018454
0.0018466
0.0018466
0.0018472
0.0018472
0.0018487
0.0018487
0.0018495
0.0018495
0.001851
0.001851
0.0018518
0.0018518
0.0018527
0.0018527
0.0018541
0.0018541
0.0018543
0.0018543
0.0018543
0.0018543
0.0018552
0.0018552
0.0018552
0.0018552
0.0018553
0.0018553
0.0018558
0.0018558
0.0018568
0.0018568
0.0018572
0.0018572
0.0018573
0.0018573
0.0018589
0.0018589
0.0018597
0.0018597
0.0018609
0.0018609
0.001862
0.001862
0.0018622
0.0018622
0.0018634
0.0018634
0.0018647
0.0018647
0.0018658
0.0018658
0.0018664
0.0018664
0.0018671
0.0018671
0.0018676
0.0018676
0.001868
0.001868
0.0018684
0.0018684
0.0018685
0.0018685
0.0018692
0.0018692
0.0018705
0.0018705
0.0018707
0.0018707
0.0018708
0.0018708
0.0018711
0.0018711
0.0018744
0.0018744
0.0018765
0.0018765
0.0018765
0.0018765
0.0018771
0.0018771
0.0018776
0.0018776
0.0018779
0.0018779
0.0018784
0.0018784
0.0018784
0.0018784
0.0018797
0.0018797
0.0018798
0.0018798
0.00188
0.00188
0.0018807
0.0018807
0.0018824
0.0018824
0.0018825
0.0018825
0.0018827
0.0018827
0.0018828
0.0018828
0.0018832
0.0018832
0.0018833
0.0018833
0.0018834
0.0018834
0.001884
0.001884
0.0018844
0.0018844
0.0018848
0.0018848
0.0018865
0.0018865
0.0018867
0.0018867
0.0018878
0.0018878
0.0018881
0.0018881
0.0018897
0.0018897
0.0018904
0.0018904
0.0018905
0.0018905
0.0018905
0.0018905
0.0018936
0.0018936
0.001894
0.001894
0.0018957
0.0018957
0.0018969
0.0018969
0.0018975
0.0018975
0.0018983
0.0018983
0.0018995
0.0018995
0.0019
0.0019
0.0019043
0.0019043
0.0019046
0.0019046
0.001905
0.001905
0.0019067
0.0019067
0.0019079
0.0019079
0.0019092
0.0019092
0.0019093
0.0019093
0.0019094
0.0019094
0.0019104
0.0019104
0.0019112
0.0019112
0.0019114
0.0019114
0.001912
0.001912
0.0019128
0.0019128
0.0019129
0.0019129
0.0019133
0.0019133
0.0019141
0.0019141
0.0019162
0.0019162
0.0019163
0.0019163
0.0019181
0.0019181
0.0019184
0.0019184
0.0019203
0.0019203
0.0019207
0.0019207
0.0019221
0.0019221
0.0019227
0.0019227
0.001923
0.001923
0.001923
0.001923
0.0019248
0.0019248
0.0019251
0.0019251
0.001927
0.001927
0.0019284
0.0019284
0.0019289
0.0019289
0.0019307
0.0019307
0.0019315
0.0019315
0.0019326
0.0019326
0.0019345
0.0019345
0.0019348
0.0019348
0.0019348
0.0019348
0.0019351
0.0019351
0.0019381
0.0019381
0.0019393
0.0019393
0.0019397
0.0019397
0.00194
0.00194
0.0019405
0.0019405
0.001941
0.001941
0.0019413
0.0019413
0.0019422
0.0019422
0.0019438
0.0019438
0.0019444
0.0019444
0.0019444
0.0019444
0.0019447
0.0019447
0.0019455
0.0019455
0.0019459
0.0019459
0.0019461
0.0019461
0.0019503
0.0019503
0.0019506
0.0019506
0.0019514
0.0019514
0.0019515
0.0019515
0.0019516
0.0019516
0.0019519
0.0019519
0.0019525
0.0019525
0.0019531
0.0019531
0.0019539
0.0019539
0.0019543
0.0019543
0.0019557
0.0019557
0.0019564
0.0019564
0.0019564
0.0019564
0.0019567
0.0019567
0.001957
0.001957
0.001958
0.001958
0.0019583
0.0019583
0.0019586
0.0019586
0.001959
0.001959
0.001961
0.001961
0.0019611
0.0019611
0.0019617
0.0019617
0.0019618
0.0019618
0.001962
0.001962
0.001963
0.001963
0.001964
0.001964
0.0019655
0.0019655
0.0019658
0.0019658
0.0019659
0.0019659
0.0019662
0.0019662
0.0019673
0.0019673
0.0019686
0.0019686
0.0019694
0.0019694
0.0019694
0.0019694
0.0019702
0.0019702
0.0019711
0.0019711
0.0019737
0.0019737
0.0019752
0.0019752
0.0019753
0.0019753
0.0019754
0.0019754
0.0019757
0.0019757
0.0019758
0.0019758
0.0019767
0.0019767
0.0019776
0.0019776
0.0019776
0.0019776
0.0019777
0.0019777
0.0019783
0.0019783
0.0019787
0.0019787
0.0019789
0.0019789
0.0019827
0.0019827
0.0019846
0.0019846
0.001986
0.001986
0.0019877
0.0019877
0.0019893
0.0019893
0.0019914
0.0019914
0.0019917
0.0019917
0.0019924
0.0019924
0.0019941
0.0019941
0.0019952
0.0019952
0.0019963
0.0019963
0.0019965
0.0019965
0.0019971
0.0019971
0.0019973
0.0019973
0.0020002
0.0020002
0.0020021
0.0020021
0.0020032
0.0020032
0.0020036
0.0020036
0.0020043
0.0020043
0.0020053
0.0020053
0.0020056
0.0020056
0.0020057
0.0020057
0.0020072
0.0020072
0.0020076
0.0020076
0.0020078
0.0020078
0.0020081
0.0020081
0.0020088
0.0020088
0.0020093
0.0020093
0.0020094
0.0020094
0.00201
0.00201
0.0020101
0.0020101
0.002012
0.002012
0.0020142
0.0020142
0.0020176
0.0020176
0.0020194
0.0020194
0.0020204
0.0020204
0.0020219
0.0020219
0.0020223
0.0020223
0.0020234
0.0020234
0.0020237
0.0020237
0.002025
0.002025
0.0020256
0.0020256
0.0020257
0.0020257
0.0020262
0.0020262
0.0020266
0.0020266
0.0020276
0.0020276
0.0020295
0.0020295
0.0020298
0.0020298
0.0020302
0.0020302
0.0020333
0.0020333
0.002037
0.002037
0.0020381
0.0020381
0.0020404
0.0020404
0.0020432
0.0020432
0.0020436
0.0020436
0.0020458
0.0020458
0.0020464
0.0020464
0.0020467
0.0020467
0.0020469
0.0020469
0.0020474
0.0020474
0.0020486
0.0020486
0.0020517
0.0020517
0.0020527
0.0020527
0.0020529
0.0020529
0.0020532
0.0020532
0.0020536
0.0020536
0.002056
0.002056
0.0020582
0.0020582
0.0020591
0.0020591
0.0020598
0.0020598
0.0020605
0.0020605
0.0020607
0.0020607
0.0020607
0.0020607
0.0020608
0.0020608
0.0020611
0.0020611
0.0020617
0.0020617
0.0020624
0.0020624
0.002065
0.002065
0.0020655
0.0020655
0.0020667
0.0020667
0.0020683
0.0020683
0.0020698
0.0020698
0.0020716
0.0020716
0.0020739
0.0020739
0.0020743
0.0020743
0.0020744
0.0020744
0.002077
0.002077
0.0020773
0.0020773
0.0020778
0.0020778
0.0020801
0.0020801
0.0020804
0.0020804
0.0020815
0.0020815
0.0020832
0.0020832
0.002084
0.002084
0.0020852
0.0020852
0.0020852
0.0020852
0.0020884
0.0020884
0.0020897
0.0020897
0.0020907
0.0020907
0.0020936
0.0020936
0.0020957
0.0020957
0.0020969
0.0020969
0.0020969
0.0020969
0.0020992
0.0020992
0.0021005
0.0021005
0.0021012
0.0021012
0.002102
0.002102
0.002103
0.002103
0.0021031
0.0021031
0.002104
0.002104
0.0021069
0.0021069
0.0021085
0.0021085
0.0021098
0.0021098
0.0021129
0.0021129
0.0021167
0.0021167
0.0021181
0.0021181
0.0021188
0.0021188
0.0021199
0.0021199
0.0021204
0.0021204
0.0021226
0.0021226
0.0021233
0.0021233
0.0021233
0.0021233
0.0021239
0.0021239
0.0021239
0.0021239
0.0021239
0.0021239
0.0021272
0.0021272
0.0021276
0.0021276
0.0021279
0.0021279
0.0021304
0.0021304
0.0021311
0.0021311
0.0021317
0.0021317
0.0021339
0.0021339
0.0021353
0.0021353
0.0021354
0.0021354
0.0021356
0.0021356
0.0021357
0.0021357
0.0021367
0.0021367
0.0021387
0.0021387
0.0021413
0.0021413
0.0021442
0.0021442
0.0021458
0.0021458
0.0021471
0.0021471
0.002151
0.002151
0.002151
0.002151
0.0021513
0.0021513
0.0021529
0.0021529
0.0021536
0.0021536
0.0021537
0.0021537
0.0021562
0.0021562
0.0021606
0.0021606
0.0021611
0.0021611
0.0021613
0.0021613
0.0021627
0.0021627
0.0021643
0.0021643
0.0021672
0.0021672
0.0021679
0.0021679
0.0021684
0.0021684
0.0021705
0.0021705
0.0021726
0.0021726
0.0021737
0.0021737
0.0021747
0.0021747
0.0021757
0.0021757
0.0021765
0.0021765
0.0021775
0.0021775
0.0021788
0.0021788
0.0021804
0.0021804
0.0021812
0.0021812
0.0021816
0.0021816
0.0021823
0.0021823
0.0021824
0.0021824
0.0021827
0.0021827
0.0021869
0.0021869
0.0021885
0.0021885
0.0021894
0.0021894
0.0021895
0.0021895
0.0021945
0.0021945
0.002195
0.002195
0.0021959
0.0021959
0.0021974
0.0021974
0.0021976
0.0021976
0.0021988
0.0021988
0.0021991
0.0021991
0.0022005
0.0022005
0.0022012
0.0022012
0.0022028
0.0022028
0.0022086
0.0022086
0.0022089
0.0022089
0.0022099
0.0022099
0.0022102
0.0022102
0.0022111
0.0022111
0.0022117
0.0022117
0.002213
0.002213
0.0022136
0.0022136
0.0022141
0.0022141
0.0022157
0.0022157
0.0022164
0.0022164
0.0022191
0.0022191
0.0022247
0.0022247
0.0022277
0.0022277
0.0022289
0.0022289
0.0022291
0.0022291
0.0022303
0.0022303
0.0022306
0.0022306
0.0022311
0.0022311
0.0022313
0.0022313
0.0022324
0.0022324
0.0022369
0.0022369
0.0022395
0.0022395
0.0022409
0.0022409
0.0022413
0.0022413
0.0022419
0.0022419
0.0022429
0.0022429
0.002247
0.002247
0.0022487
0.0022487
0.002251
0.002251
0.0022512
0.0022512
0.002253
0.002253
0.0022555
0.0022555
0.0022569
0.0022569
0.0022585
0.0022585
0.0022615
0.0022615
0.0022618
0.0022618
0.0022621
0.0022621
0.0022627
0.0022627
0.0022632
0.0022632
0.0022668
0.0022668
0.0022672
0.0022672
0.0022673
0.0022673
0.002268
0.002268
0.0022682
0.0022682
0.0022692
0.0022692
0.002271
0.002271
0.0022741
0.0022741
0.0022766
0.0022766
0.0022771
0.0022771
0.0022771
0.0022771
0.0022779
0.0022779
0.0022793
0.0022793
0.0022798
0.0022798
0.002281
0.002281
0.0022813
0.0022813
0.0022821
0.0022821
0.0022826
0.0022826
0.0022827
0.0022827
0.0022828
0.0022828
0.002283
0.002283
0.0022831
0.0022831
0.0022883
0.0022883
0.0022904
0.0022904
0.0022909
0.0022909
0.0022911
0.0022911
0.0022924
0.0022924
0.0022988
0.0022988
0.0023015
0.0023015
0.002302
0.002302
0.0023041
0.0023041
0.0023061
0.0023061
0.0023106
0.0023106
0.0023121
0.0023121
0.0023134
0.0023134
0.0023167
0.0023167
0.0023168
0.0023168
0.0023171
0.0023171
0.002319
0.002319
0.0023193
0.0023193
0.0023204
0.0023204
0.002324
0.002324
0.0023253
0.0023253
0.0023286
0.0023286
0.0023287
0.0023287
0.0023295
0.0023295
0.0023297
0.0023297
0.002333
0.002333
0.002334
0.002334
0.0023365
0.0023365
0.0023377
0.0023377
0.0023411
0.0023411
0.0023453
0.0023453
0.002346
0.002346
0.0023486
0.0023486
0.0023497
0.0023497
0.0023504
0.0023504
0.0023507
0.0023507
0.0023518
0.0023518
0.0023529
0.0023529
0.0023529
0.0023529
0.0023547
0.0023547
0.0023559
0.0023559
0.0023564
0.0023564
0.0023593
0.0023593
0.002361
0.002361
0.0023638
0.0023638
0.0023648
0.0023648
0.0023655
0.0023655
0.0023659
0.0023659
0.0023662
0.0023662
0.00237
0.00237
0.0023719
0.0023719
0.0023747
0.0023747
0.002378
0.002378
0.0023822
0.0023822
0.0023826
0.0023826
0.0023828
0.0023828
0.0023845
0.0023845
0.0023851
0.0023851
0.0023856
0.0023856
0.0023863
0.0023863
0.0023876
0.0023876
0.0023885
0.0023885
0.0023893
0.0023893
0.0023911
0.0023911
0.0023911
0.0023911
0.002398
0.002398
0.0023985
0.0023985
0.0024037
0.0024037
0.0024052
0.0024052
0.0024063
0.0024063
0.0024073
0.0024073
0.0024089
0.0024089
0.0024108
0.0024108
0.0024115
0.0024115
0.0024116
0.0024116
0.0024125
0.0024125
0.0024137
0.0024137
0.0024152
0.0024152
0.0024158
0.0024158
0.0024161
0.0024161
0.0024185
0.0024185
0.002421
0.002421
0.0024219
0.0024219
0.002427
0.002427
0.0024273
0.0024273
0.0024313
0.0024313
0.0024358
0.0024358
0.0024454
0.0024454
0.0024474
0.0024474
0.002448
0.002448
0.0024506
0.0024506
0.0024521
0.0024521
0.0024579
0.0024579
0.0024593
0.0024593
0.0024597
0.0024597
0.0024647
0.0024647
0.002465
0.002465
0.0024655
0.0024655
0.0024667
0.0024667
0.0024668
0.0024668
0.002468
0.002468
0.0024719
0.0024719
0.0024747
0.0024747
0.0024762
0.0024762
0.002477
0.002477
0.0024781
0.0024781
0.0024806
0.0024806
0.0024809
0.0024809
0.0024847
0.0024847
0.0024877
0.0024877
0.0024877
0.0024877
0.0024964
0.0024964
0.0024968
0.0024968
0.0024993
0.0024993
0.0024996
0.0024996
0.0025001
0.0025001
0.0025029
0.0025029
0.0025038
0.0025038
0.0025123
0.0025123
0.0025127
0.0025127
0.0025128
0.0025128
0.0025176
0.0025176
0.0025196
0.0025196
0.002521
0.002521
0.0025219
0.0025219
0.0025232
0.0025232
0.0025234
0.0025234
0.0025269
0.0025269
0.0025277
0.0025277
0.002529
0.002529
0.0025324
0.0025324
0.002535
0.002535
0.0025351
0.0025351
0.0025367
0.0025367
0.0025367
0.0025367
0.0025378
0.0025378
0.0025392
0.0025392
0.0025415
0.0025415
0.0025459
0.0025459
0.00255
0.00255
0.0025529
0.0025529
0.0025547
0.0025547
0.0025556
0.0025556
0.0025611
0.0025611
0.0025624
0.0025624
0.0025626
0.0025626
0.0025692
0.0025692
0.0025704
0.0025704
0.0025707
0.0025707
0.0025731
0.0025731
0.0025749
0.0025749
0.0025771
0.0025771
0.0025773
0.0025773
0.0025794
0.0025794
0.0025806
0.0025806
0.002582
0.002582
0.0025849
0.0025849
0.0025853
0.0025853
0.0025864
0.0025864
0.0025875
0.0025875
0.0025909
0.0025909
0.0025915
0.0025915
0.002594
0.002594
0.0025958
0.0025958
0.0025979
0.0025979
0.0025981
0.0025981
0.0025984
0.0025984
0.0025987
0.0025987
0.0025995
0.0025995
0.0025995
0.0025995
0.0026014
0.0026014
0.0026025
0.0026025
0.0026038
0.0026038
0.0026088
0.0026088
0.0026129
0.0026129
0.0026137
0.0026137
0.0026139
0.0026139
0.0026161
0.0026161
0.002618
0.002618
0.0026191
0.0026191
0.0026219
0.0026219
0.0026234
0.0026234
0.0026273
0.0026273
0.0026286
0.0026286
0.0026326
0.0026326
0.0026329
0.0026329
0.0026373
0.0026373
0.0026395
0.0026395
0.0026436
0.0026436
0.0026439
0.0026439
0.0026448
0.0026448
0.0026454
0.0026454
0.0026549
0.0026549
0.0026584
0.0026584
0.0026637
0.0026637
0.002665
0.002665
0.0026654
0.0026654
0.0026673
0.0026673
0.002668
0.002668
0.0026795
0.0026795
0.002683
0.002683
0.0026833
0.0026833
0.0026864
0.0026864
0.0026866
0.0026866
0.0026885
0.0026885
0.0026925
0.0026925
0.0026957
0.0026957
0.0026973
0.0026973
0.0026979
0.0026979
0.0026979
0.0026979
0.0027012
0.0027012
0.0027057
0.0027057
0.0027109
0.0027109
0.0027114
0.0027114
0.0027134
0.0027134
0.0027195
0.0027195
0.0027252
0.0027252
0.0027283
0.0027283
0.0027301
0.0027301
0.0027347
0.0027347
0.0027351
0.0027351
0.0027378
0.0027378
0.0027389
0.0027389
0.0027396
0.0027396
0.0027411
0.0027411
0.0027444
0.0027444
0.0027492
0.0027492
0.0027508
0.0027508
0.0027544
0.0027544
0.0027549
0.0027549
0.002756
0.002756
0.0027665
0.0027665
0.0027717
0.0027717
0.0027779
0.0027779
0.002779
0.002779
0.0027799
0.0027799
0.0027827
0.0027827
0.002785
0.002785
0.00279
0.00279
0.0027906
0.0027906
0.0027926
0.0027926
0.002794
0.002794
0.0027947
0.0027947
0.0028077
0.0028077
0.0028138
0.0028138
0.0028207
0.0028207
0.0028266
0.0028266
0.0028293
0.0028293
0.0028327
0.0028327
0.0028339
0.0028339
0.0028378
0.0028378
0.0028403
0.0028403
0.0028455
0.0028455
0.0028465
0.0028465
0.0028502
0.0028502
0.0028547
0.0028547
0.002858
0.002858
0.0028598
0.0028598
0.0028716
0.0028716
0.0028722
0.0028722
0.0028746
0.0028746
0.0028791
0.0028791
0.0028822
0.0028822
0.0028836
0.0028836
0.0028921
0.0028921
0.0028961
0.0028961
0.0028964
0.0028964
0.0028978
0.0028978
0.0029021
0.0029021
0.002922
0.002922
0.0029221
0.0029221
0.0029249
0.0029249
0.0029272
0.0029272
0.0029274
0.0029274
0.0029279
0.0029279
0.0029306
0.0029306
0.0029354
0.0029354
0.0029429
0.0029429
0.0029474
0.0029474
0.002959
0.002959
0.0029736
0.0029736
0.0029875
0.0029875
0.00299
0.00299
0.0029931
0.0029931
0.0030046
0.0030046
0.0030064
0.0030064
0.0030116
0.0030116
0.0030142
0.0030142
0.0030174
0.0030174
0.0030178
0.0030178
0.003019
0.003019
0.003021
0.003021
0.0030251
0.0030251
0.0030268
0.0030268
0.0030283
0.0030283
0.0030307
0.0030307
0.0030332
0.0030332
0.0030337
0.0030337
0.0030379
0.0030379
0.0030414
0.0030414
0.0030452
0.0030452
0.0030502
0.0030502
0.0030622
0.0030622
0.0030631
0.0030631
0.003064
0.003064
0.0030678
0.0030678
0.0030711
0.0030711
0.0030732
0.0030732
0.0030747
0.0030747
0.0030772
0.0030772
0.0030773
0.0030773
0.0030902
0.0030902
0.0030923
0.0030923
0.0030974
0.0030974
0.0030976
0.0030976
0.0030979
0.0030979
0.003104
0.003104
0.0031164
0.0031164
0.003126
0.003126
0.0031381
0.0031381
0.0031399
0.0031399
0.0031508
0.0031508
0.0031529
0.0031529
0.0031654
0.0031654
0.003168
0.003168
0.0031898
0.0031898
0.0031974
0.0031974
0.0032017
0.0032017
0.003202
0.003202
0.0032054
0.0032054
0.0032059
0.0032059
0.003207
0.003207
0.003217
0.003217
0.0032264
0.0032264
0.0032341
0.0032341
0.0032373
0.0032373
0.0032374
0.0032374
0.0032416
0.0032416
0.0032506
0.0032506
0.003251
0.003251
0.0032755
0.0032755
0.0032793
0.0032793
0.0032818
0.0032818
0.0032827
0.0032827
0.0033033
0.0033033
0.0033051
0.0033051
0.0033123
0.0033123
0.0033282
0.0033282
0.0033298
0.0033298
0.0033403
0.0033403
0.0033533
0.0033533
0.0033558
0.0033558
0.0033658
0.0033658
0.0033674
0.0033674
0.0033684
0.0033684
0.0033788
0.0033788
0.0033966
0.0033966
0.0034127
0.0034127
0.0034169
0.0034169
0.0034198
0.0034198
0.0034496
0.0034496
0.0034519
0.0034519
0.0034537
0.0034537
0.0034541
0.0034541
0.0034552
0.0034552
0.003457
0.003457
0.0034756
0.0034756
0.0034849
0.0034849
0.0034968
0.0034968
0.0035188
0.0035188
0.0035203
0.0035203
0.003525
0.003525
0.0035441
0.0035441
0.0035453
0.0035453
0.003555
0.003555
0.0035688
0.0035688
0.0035692
0.0035692
0.0035913
0.0035913
0.0036037
0.0036037
0.0036115
0.0036115
0.0036281
0.0036281
0.003635
0.003635
0.0036437
0.0036437
0.0036616
0.0036616
0.0036636
0.0036636
0.0037247
0.0037247
0.0037293
0.0037293
0.0037394
0.0037394
0.0037614
0.0037614
0.0037661
0.0037661
0.0037706
0.0037706
0.003778
0.003778
0.0037901
0.0037901
0.0038267
0.0038267
0.0038386
0.0038386
0.0038465
0.0038465
0.0038802
0.0038802
0.0038984
0.0038984
0.0039764
0.0039764
0.0039778
0.0039778
0.0039903
0.0039903
0.0040289
0.0040289
0.0040338
0.0040338
0.0040556
0.0040556
0.0040599
0.0040599
0.0040629
0.0040629
0.0040703
0.0040703
0.0040719
0.0040719
0.0040883
0.0040883
0.0040996
0.0040996
0.0042427
0.0042427
0.0043483
0.0043483
0.0043673
0.0043673
0.0043767
0.0043767
0.0044234
0.0044234
0.004481
0.004481
0.0045211
0.0045211
0.0046106
0.0046106
0.0046519
0.0046519
0.0047717
0.0047717
0.0047902
0.0047902
0.0049412
0.0049412
0.0051174
0.0051174
0.0052041
0.0052041
0.0052677
0.0052677
0.0054589
0.0054589


==> Figures/FiguresOther/YaleOuterIntra.csv <==
Outer,Intra
34,0
1334,194
2370,178
2090,154
1020,126
470,84
208,112
92,58
34,64
18,46
8,54
2,34
0,30
0,42
0,20
0,16
0,20
0,12
0,0
0,24
0,10
0,10
0,10
0,6
0,8
0,16
0,10
0,4
0,12
0,2
0,4
0,6
0,6
0,6
0,8
0,8
0,4
0,0
0,4
0,0


==> Figures/FiguresSims/AmbientDimError.csv <==
SSC,WFSC,BDR,SCC,SSC,LRR,LSR,S3C,LRSC,SSC_EWZF,Simplex,GSSC,EM,LRMC_SSC,Lift,L2G,iPursuit
0.6038,0.6125,0.6563,0,0.6038,0,0,0,0,0.6038,0.5875,0.5875,0.6125,0.66125,0.726,0,0
0.08,0.38,0.525,0,0.08,0,0,0,0,0.08,0,0.08,0.08,0.08,0.42,0,0
0,0.11,0.0087,0,0,0,0,0,0,0,0,0,0,0,0.456,0,0
0,0.0288,0,0,0,0,0,0,0,0,0,0,0,0,0.443,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Figures/FiguresSims/ColumnsError.csv <==
Best,WFSC,BDR,SCC,SSC,LRR,LSR,S3C,LRSC,SSC_EWZF,Simplex,GSSC,EM,LRMC_SSC,Lift,L2G,iPursuit
0.0042,0.0208,0.0375,0,0.0042,0,0,0,0,0.0042,0.0042,0.0042,0.0042,0,0,0,0
0,0.005,0,0,0.00021,0,0,0,0,0.0021,0.0021,0.0021,0.0021,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Figures/FiguresSims/LambdaClusters.csv <==
Bestj,asd,WFSC,BDR,SCC,SSC,LRR,LSR,S3C,LRSC,SSC_EWZF,Simplex,GSSC,EM,LRMC_SSC,Lift,L2G,iPursuit,L2G,iPursuit
0,8E-05,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,9E-05,2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0.0001,3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0.0004,4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0.0005,5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0.0009,6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0.001,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0.004,9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0.0005,10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0.02,80,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Figures/FiguresSims/LambdaError.csv <==
Bestj,asd,WFSC
0,0.00008,0.045
0,0.00009,0.032
0,0.0001,0.025
,0.0004,0.0138
,0.0005,0.0025
,0.0009,0.0025
,0.001,0
,0.004,0
,0.0005,0
,0.02,0
,0.03,0.0113
,0.04,0.0113
,0.05,0.0138
,0.06,0.0138
,0.07,0.025
,0.08,0.032
,0.09,0.045


==> Figures/FiguresSims/NoiseError.csv <==
Best,WFSC,BDR,SCC,SSC,LRR,LSR,S3C,LRSC,SSC_EWZF,Simplex,GSSC,EM,LRMC_SSC,Lift,L2G,iPursuit
0,0,0,0,0,0,0,0,0,0.00125,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0.0013,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0.0025,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.0013,0.0013,0.0013,0,0.015,0,0,0,0,0.0063,0,0,0,0.083,0,0,0
0.0288,0.0125,0.0288,0,0.075,0,0,0,0,0.06,0.04,0.05,0.03,0.12,0,0,0


==> Figures/FiguresSims/NumSubError.csv <==
Best,WFSC,SSC,BDR,SCC,SSC,LRR,LSR,S3C,LRSC,SSC_EWZF,Simplex,GSSC,EM,LRMC_SSC,Lift,L2G,iPursuit
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Figures/FiguresSims/SamplingError20.csv <==
MissingData,Best,FSC,WFSC,BDR,SCC,SSC,LRR,LSR,S3C,LRSC,SSC_EWZF,Simplex,GSSC,EM,LRMC_SSC,Lift,L2G,iPursuit
1,0.75,0.7,0.67,0,0,0,0,0,0,0,0.78,0.815,0.785,0.74,0.78,0,0,0
0.9,0.7125,0.075,0.575,0,0,0,0,0,0,0,0.725,0.725,0.675,0.7375,0.7125,0,0,0
0.8,0.6125,0.075,0.525,0,0,0,0,0,0,0,0.675,0.675,0.6625,0.7375,0.6125,0,0,0
0.7,0.7,0.1263,0.36,0,0,0,0,0,0,0,0.6125,0.6875,0.6625,0.7875,0.7,0,0,0
0.6,0.325,0.09,0.09,0,0,0,0,0,0,0,0.375,0.2125,0.1625,0.2125,0.325,0,0,0
0.5,0,0.04,0.0838,0,0,0,0,0,0,0,0.0875,0.0375,0.0125,0.0375,0,0,0,0
0.4,0,0.0125,0.04,0,0,0,0,0,0,0,0.0875,0.0375,0.0125,0.0375,0,0,0,0
0.3,0,0.0163,0.0163,0,0,0,0,0,0,0,0.0375,0.0375,0.0125,0.0375,0,0,0,0


==> Figures/FiguresSims/SamplingError50.csv <==
MissingData,Best,FSC,WFSC,BDR,SCC,SSC,LRR,LSR,S3C,LRSC,SSC_EWZF,Simplex,GSSC,EM,LRMC_SSC,Lift,L2G,iPursuit
1,0.75,0.7,0.67,0,0,0,0,0,0,0,0.785,0.78,0.74,0.76,0.76,0,0,0
0.9,0.73,0.165,0.575,0,0,0,0,0,0,0,0.745,0.74,0.665,0.875,0.73,0,0,0
0.8,0.685,0.171,0.525,0,0,0,0,0,0,0,0.815,0.78,0.675,0.65,0.685,0,0,0
0.7,0.41,0.201,0.36,0,0,0,0,0,0,0,0.055,0.005,0,0,0.41,0,0,0
0.6,0,0.04,0.04,0,0,0,0,0,0,0,0.005,0,0,0,0,0,0,0
0.5,0,0.03,0.03,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.4,0,0.01,0.01,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Figures/FiguresSims/SubDimError.csv <==
Best in (a),WFSC,BDR,SCC,SSC,LRR,LSR,S3C,LRSC,SSC_EWZF,Simplex,GSSC,EM,LRMC_SSC,Lift,L2G,iPursuit
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0.0113,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.0068,0.025,0.0437,0,0.0068,0,0,0,0,0.0068,0,0,0,0.44245,0,0,0
0.12,0.225,0.12,0,0.475,0,0,0,0,0.475,0.455,0.465,0.47125,0.6725,0,0,0
0.6625,0.5912,0.6262,0,0.6625,0,0,0,0,0.6625,0.6524,0.65125,0.66,0.7315,0,0,0

